Hydrogen-Poor Superluminous Supernovae from the Pan-STARRS1 Medium Deep Survey

We present light curves and classification spectra of 17 hydrogen-poor superluminous supernovae (SLSNe) from the Pan-STARRS1 Medium Deep Survey (PS1 MDS). Our sample contains all objects from the PS1 MDS sample with spectroscopic classification that are similar to either of the prototypes SN2005ap or SN2007bi, without an explicit limit on luminosity. With a redshift range $0.3 < z < 1.6$, PS1MDS is the first SLSN sample primarily probing the high-redshift population; our multi-filter PS1 light curves probe the rest-frame UV emission, and hence the peak of the spectral energy distribution. We measure the temperature evolution and construct bolometric light curves, and find peak luminosities of $(0.5-5) \times 10^{44}$ erg s$^{-1}$ and lower limits on the total radiated energies of $(0.3-2) \times 10^{51}$ erg. The light curve shapes are diverse, with both rise- and decline times spanning a factor of $\sim 5$, and several examples of double-peaked light curves. When correcting for the flux-limited nature of our survey, we find a median peak luminosity at 4000 {\AA} of $M_{\rm 4000} = -21.1$ mag, and a spread of $\sigma = 0.7$ mag.

==> datafile4.txt <==
Title: Hydrogen-Poor Superluminous Supernovae from the Pan-STARRS1 Medium 
       Deep Survey 
Authors: Lunnan R., Chornock R., Berger E., Jones D.O., Rest A., Czekala I., 
    Dittmann J., Drout M.R., Foley R.J., Fong W., Kirshner R.P., Laskar T., 
    Leibler C.N., Margutti R., Milisavljevic D., Narayan G., Pan Y.-C., 
    Riess A.G., Roth K.C., Sanders N.E., Scolnic D., Smartt S.J., Smith K.W., 
    Chambers K.C., Draper P.W., Flewelling H., Huber M.E., Kaiser N., 
    Kudritzki R.P., Magnier E.A., Metcalfe N., Wainscoat R.J., Waters C., 
    Willman M.
Table: Photometry of PS1 SLSNe
================================================================================
Byte-by-byte Description of file: datafile4.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label   Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---     Object  Pan-STARRS1 Supernovae identifier
  11- 17 F7.1   d       MJD     Modified Julian Date of observation,
                                 JD-2400000.5
  19- 24 F6.1   d       Phase   Rest-frame Phase
  26- 29 A4     ---     Filter  Filter
  31- 31 A1     ---   l_omag    Limit flag on omag
  32- 36 F5.2   mag     omag    AB magnitude in Filter
  38- 41 F4.2   mag   e_omag    ?="" Uncertainty in omag
  43- 47 A5     ---     Tel     Telescope/Instrument used (1)
--------------------------------------------------------------------------------
Note (1): Telescope/Instrument used --
    GN    = Gemini Multi-Object Spectrograph, Gemini Gillett Telescope;
    GS    = Gemini Multi-Object Spectrograph, Gemini South Telescope;
    IMACS = Inamori-Magellan Areal Camera and Spectrograph, Magellan Telescopes;
    LBT   = Large Binocular Cameras, Large Binocular Telescope;
    LDSS  = Low Dispersion Survey Spectrograph, Magellan Telescopes;
    MDM   = RETRactable Optical CAmera for Monitoring, MDM Observatory;
    MMT   = MMTCam, MMT Telescope;
    PS1   = Pan-STARRS1 Medium Deep Survey;
    UVOT  = Swift Ultra-Violet/Optical Telescope;
--------------------------------------------------------------------------------
PS1-12cil 56238.6  -48.4 gP1  >23.45      PS1   
PS1-12cil 56243.6  -44.6 gP1  >23.25      PS1   
PS1-12cil 56268.6  -25.7 gP1   22.63 0.23 PS1   
PS1-12cil 56271.6  -23.4 gP1   21.89 0.06 PS1   
PS1-12cil 56273.6  -21.9 gP1   21.50 0.05 PS1   
PS1-12cil 56282.6  -15.1 gP1   20.55 0.03 PS1   
PS1-12cil 56295.5   -5.3 gP1   20.16 0.04 PS1   
PS1-12cil 56303.5    0.7 gP1   20.22 0.02 PS1   
PS1-12cil 56309.6    5.3 gP1   20.30 0.02 PS1   
PS1-12cil 56325.5   17.4 gP1   21.31 0.06 PS1   
PS1-12cil 56328.4   19.6 gP1   21.53 0.05 PS1   
PS1-12cil 56331.5   21.9 gP1   21.67 0.05 PS1   
PS1-12cil 56333.4   23.4 gP1   21.83 0.06 PS1   
PS1-12cil 56354.4   39.3 gP1   21.51 0.04 PS1   
PS1-12cil 56357.3   41.5 gP1   21.68 0.04 PS1   
PS1-12cil 56360.3   43.8 gP1   21.74 0.06 PS1   
PS1-12cil 56384.3   61.9 gP1   23.03 0.29 PS1   
PS1-12cil 56387.3   64.2 gP1   22.75 0.12 PS1   
PS1-12cil 56392.3   68.0 gP1   23.24 0.20 PS1   
PS1-12cil 56395.3   70.3 gP1   23.35 0.21 PS1   
PS1-12cil 56398.3   72.5 gP1  >21.56      PS1   
PS1-12cil 56421.3   90.0 gP1  >24.22      PS1   
PS1-12cil 56238.6  -48.4 rP1  >23.75      PS1   
PS1-12cil 56242.6  -45.4 rP1  >23.83      PS1   
PS1-12cil 56268.6  -25.7 rP1   22.61 0.17 PS1   
PS1-12cil 56271.6  -23.4 rP1   21.99 0.06 PS1   
PS1-12cil 56282.6  -15.1 rP1   20.75 0.03 PS1   
PS1-12cil 56295.5   -5.3 rP1   20.29 0.03 PS1   
PS1-12cil 56302.4   -0.1 rP1   20.30 0.02 PS1   
PS1-12cil 56309.6    5.4 rP1   20.28 0.02 PS1   
PS1-12cil 56325.5   17.4 rP1   20.96 0.04 PS1   
PS1-12cil 56328.4   19.6 rP1   21.06 0.03 PS1   
PS1-12cil 56331.5   21.9 rP1   21.16 0.03 PS1   
PS1-12cil 56332.5   22.8 rP1   21.26 0.03 PS1   
PS1-12cil 56354.4   39.3 rP1   21.12 0.03 PS1   
PS1-12cil 56357.3   41.5 rP1   21.21 0.03 PS1   
PS1-12cil 56360.3   43.8 rP1   21.28 0.05 PS1   
PS1-12cil 56371.3   52.1 rP1   21.83 0.14 PS1   
PS1-12cil 56384.3   61.9 rP1   22.23 0.16 PS1   
PS1-12cil 56387.3   64.2 rP1   22.20 0.10 PS1   
PS1-12cil 56391.3   67.3 rP1   22.29 0.11 PS1   
PS1-12cil 56395.3   70.3 rP1   22.45 0.14 PS1   
PS1-12cil 56398.3   72.6 rP1  >20.73      PS1   
PS1-12cil 56420.3   89.2 rP1   23.72 0.34 PS1   
PS1-12cil 56239.6  -47.6 iP1  >23.64      PS1   
PS1-12cil 56242.6  -45.4 iP1  >23.77      PS1   
PS1-12cil 56250.6  -39.3 iP1  >23.70      PS1   
PS1-12cil 56274.5  -21.2 iP1   21.72 0.15 PS1   
PS1-12cil 56284.5  -13.6 iP1  >23.07      PS1   
PS1-12cil 56293.4   -6.9 iP1   20.88 0.13 PS1   
PS1-12cil 56302.4   -0.1 iP1   20.43 0.02 PS1   
PS1-12cil 56310.3    5.9 iP1   20.51 0.02 PS1   
PS1-12cil 56314.5    9.1 iP1   20.50 0.02 PS1   
PS1-12cil 56323.5   15.9 iP1   20.78 0.03 PS1   
PS1-12cil 56326.4   18.1 iP1   20.85 0.02 PS1   
PS1-12cil 56329.4   20.4 iP1   20.96 0.03 PS1   
PS1-12cil 56332.3   22.6 iP1   21.02 0.03 PS1   
PS1-12cil 56337.4   26.4 iP1   21.11 0.03 PS1   
PS1-12cil 56340.4   28.7 iP1   21.29 0.08 PS1   
PS1-12cil 56344.3   31.7 iP1   20.98 0.03 PS1   
PS1-12cil 56352.4   37.8 iP1   21.14 0.08 PS1   
PS1-12cil 56355.4   40.1 iP1   20.95 0.02 PS1   
PS1-12cil 56358.5   42.4 iP1   21.02 0.02 PS1   
PS1-12cil 56369.3   50.6 iP1   21.42 0.10 PS1   
PS1-12cil 56388.3   65.0 iP1   21.87 0.05 PS1   
PS1-12cil 56391.3   67.3 iP1   22.07 0.09 PS1   
PS1-12cil 56393.3   68.8 iP1   22.38 0.11 PS1   
PS1-12cil 56396.3   71.1 iP1  >22.72      PS1   
PS1-12cil 56403.3   76.4 iP1   22.72 0.17 PS1   
PS1-12cil 56411.3   82.4 iP1  >21.36      PS1   
PS1-12cil 56420.3   89.2 iP1   22.93 0.13 PS1   
PS1-12cil 56243.6  -44.6 zP1  >23.16      PS1   
PS1-12cil 56253.6  -37.1 zP1  >23.12      PS1   
PS1-12cil 56255.6  -35.5 zP1  >23.92      PS1   
PS1-12cil 56259.6  -32.5 zP1  >23.56      PS1   
PS1-12cil 56270.5  -24.2 zP1   22.60 0.32 PS1   
PS1-12cil 56273.6  -21.9 zP1   21.93 0.16 PS1   
PS1-12cil 56285.6  -12.8 zP1   20.92 0.10 PS1   
PS1-12cil 56289.5   -9.9 zP1   20.76 0.04 PS1   
PS1-12cil 56300.6   -1.5 zP1   20.68 0.04 PS1   
PS1-12cil 56303.5    0.7 zP1   20.53 0.03 PS1   
PS1-12cil 56308.6    4.6 zP1   20.50 0.02 PS1   
PS1-12cil 56313.4    8.3 zP1   20.48 0.02 PS1   
PS1-12cil 56315.4    9.8 zP1   20.70 0.04 PS1   
PS1-12cil 56324.5   16.7 zP1   20.81 0.03 PS1   
PS1-12cil 56327.3   18.8 zP1   21.04 0.12 PS1   
PS1-12cil 56333.4   23.4 zP1   21.07 0.03 PS1   
PS1-12cil 56335.5   25.0 zP1   21.00 0.03 PS1   
PS1-12cil 56338.4   27.2 zP1   21.13 0.05 PS1   
PS1-12cil 56348.3   34.7 zP1   21.01 0.11 PS1   
PS1-12cil 56351.5   37.1 zP1   21.03 0.05 PS1   
PS1-12cil 56356.4   40.8 zP1   20.94 0.03 PS1   
PS1-12cil 56359.4   43.1 zP1   21.08 0.04 PS1   
PS1-12cil 56370.3   51.3 zP1   21.31 0.05 PS1   
PS1-12cil 56383.4   61.3 zP1   21.87 0.12 PS1   
PS1-12cil 56386.3   63.5 zP1   21.87 0.07 PS1   
PS1-12cil 56389.3   65.7 zP1   21.92 0.06 PS1   
PS1-12cil 56392.2   68.0 zP1   22.26 0.11 PS1   
PS1-12cil 56394.3   69.5 zP1   22.25 0.14 PS1   
PS1-12cil 56397.3   71.8 zP1   22.33 0.22 PS1   
PS1-12cil 56404.3   77.1 zP1  >22.61      PS1   
PS1-12cil 56421.3   90.0 zP1   22.96 0.17 PS1   
PS1-12cil 56239.6  -47.6 yP1  >21.88      PS1   
PS1-12cil 56250.6  -39.3 yP1  >20.58      PS1   
PS1-12cil 56256.5  -34.9 yP1  >21.60      PS1   
PS1-12cil 56259.6  -32.5 yP1   22.27 0.36 PS1   
PS1-12cil 56260.6  -31.8 yP1  >22.26      PS1   
PS1-12cil 56261.6  -31.0 yP1  >22.01      PS1   
PS1-12cil 56262.5  -30.3 yP1  >21.51      PS1   
PS1-12cil 56267.6  -26.5 yP1  >22.65      PS1   
PS1-12cil 56268.6  -25.7 yP1  >21.80      PS1   
PS1-12cil 56269.5  -25.0 yP1  >22.11      PS1   
PS1-12cil 56270.5  -24.2 yP1  >21.83      PS1   
PS1-12cil 56276.5  -19.7 yP1   21.51 0.25 PS1   
PS1-12cil 56287.4  -11.4 yP1   21.38 0.33 PS1   
PS1-12cil 56288.5  -10.6 yP1   21.15 0.14 PS1   
PS1-12cil 56289.5   -9.9 yP1   21.06 0.10 PS1   
PS1-12cil 56293.5   -6.8 yP1   20.82 0.20 PS1   
PS1-12cil 56314.4    9.0 yP1   20.52 0.08 PS1   
PS1-12cil 56316.4   10.5 yP1   20.75 0.09 PS1   
PS1-12cil 56324.4   16.6 yP1   20.67 0.08 PS1   
PS1-12cil 56325.3   17.3 yP1   20.83 0.09 PS1   
PS1-12cil 56327.3   18.8 yP1   20.96 0.24 PS1   
PS1-12cil 56348.4   34.8 yP1   20.48 0.29 PS1   
PS1-12cil 56353.3   38.5 yP1   20.74 0.22 PS1   
PS1-12cil 56365.2   47.5 yP1   21.05 0.26 PS1   
PS1-12cil 56369.2   50.6 yP1  >20.97      PS1   
PS1-12cil 56384.2   61.9 yP1  >20.89      PS1   
PS1-12cil 56388.2   64.9 yP1  >21.24      PS1   
PS1-12cil 56390.3   66.5 yP1  >21.33      PS1   
PS1-12cil 56398.3   72.5 yP1  >21.14      PS1   
PS1-12cil 56402.2   75.6 yP1  >20.35      PS1   
PS1-12cil 56405.3   77.9 yP1  >22.22      PS1   
PS1-12cil 56411.2   82.4 yP1  >21.73      PS1   
PS1-12cil 56416.3   86.2 yP1   21.64 0.34 PS1   
PS1-14bj  56709.3  -60.5 gP1   22.70 0.40 PS1   
PS1-14bj  56751.2  -32.9 g     22.34 0.06 MMT   
PS1-14bj  56774.3  -17.7 g     22.43 0.03 GN    
PS1-14bj  56775.3  -17.1 g     22.59 0.03 GN    
PS1-14bj  56836.0   22.8 g     22.52 0.03 LDSS  
PS1-14bj  56952.5   99.4 g     22.97 0.05 LBT   
PS1-14bj  56981.4  118.4 g     23.17 0.05 MMT   
PS1-14bj  56993.5  126.3 g     23.29 0.05 MMT   
PS1-14bj  57038.2  155.7 g     23.45 0.06 IMACS 
PS1-14bj  57071.9  177.8 g     23.66 0.08 IMACS 
PS1-14bj  57109.3  202.4 g     24.16 0.15 GN    
PS1-14bj  57135.0  219.4 g     24.00 0.10 IMACS 
PS1-14bj  57158.0  234.5 g     24.06 0.11 IMACS 
PS1-14bj  56636.6 -108.2 rP1   23.25 0.32 PS1   
PS1-14bj  56666.6  -88.5 rP1   22.83 0.26 PS1   
PS1-14bj  56682.6  -78.0 rP1   22.39 0.11 PS1   
PS1-14bj  56744.3  -37.4 r     21.58 0.02 GN    
PS1-14bj  56751.2  -32.9 r     21.50 0.03 MMT   
PS1-14bj  56774.3  -17.7 r     21.50 0.02 GN    
PS1-14bj  56775.3  -17.1 r     21.54 0.03 GN    
PS1-14bj  56794.2   -4.7 r     21.47 0.03 MMT   
PS1-14bj  56807.1    3.8 r     21.48 0.03 MMT   
PS1-14bj  56833.0   20.8 r     21.53 0.02 LDSS  
PS1-14bj  56952.5   99.4 r     22.18 0.03 LBT   
PS1-14bj  56955.5  101.4 r     22.31 0.06 MDM   
PS1-14bj  56981.5  118.4 r     22.52 0.04 MMT   
PS1-14bj  56993.4  126.3 r     22.57 0.04 MMT   
PS1-14bj  57007.3  135.4 r     22.60 0.05 IMACS 
PS1-14bj  57038.2  155.7 r     22.74 0.04 IMACS 
PS1-14bj  57071.9  177.8 r     22.89 0.06 IMACS 
PS1-14bj  57109.3  202.4 r     23.08 0.05 GN    
PS1-14bj  57135.1  219.4 r     23.23 0.10 IMACS 
PS1-14bj  57157.0  233.8 r     23.31 0.06 IMACS 
PS1-14bj  57371.4  374.7 r     24.72 0.20 IMACS 
PS1-14bj  57396.3  391.0 r     24.45 0.14 IMACS 
PS1-14bj  57431.2  414.0 r     24.53 0.17 IMACS 
PS1-14bj  56656.6  -95.1 iP1   22.70 0.17 PS1   
PS1-14bj  56661.6  -91.8 iP1   22.52 0.11 PS1   
PS1-14bj  56668.5  -87.3 iP1   22.42 0.21 PS1   
PS1-14bj  56683.6  -77.4 iP1   22.01 0.08 PS1   
PS1-14bj  56744.3  -37.4 i     21.35 0.02 GN    
PS1-14bj  56751.2  -32.9 i     21.34 0.02 MMT   
PS1-14bj  56774.3  -17.7 i     21.35 0.02 GN    
PS1-14bj  56775.3  -17.1 i     21.28 0.02 GN    
PS1-14bj  56807.2    3.8 i     21.19 0.02 MMT   
PS1-14bj  56833.0   20.8 i     21.37 0.02 LDSS  
PS1-14bj  56952.5   99.4 i     22.14 0.03 LBT   
PS1-14bj  56981.5  118.4 i     22.37 0.05 MMT   
PS1-14bj  56993.4  126.3 i     22.35 0.05 MMT   
PS1-14bj  57007.3  135.4 i     22.47 0.03 IMACS 
PS1-14bj  57038.3  155.7 i     22.79 0.04 IMACS 
PS1-14bj  57071.9  177.8 i     22.85 0.08 IMACS 
PS1-14bj  57109.3  202.4 i     22.92 0.06 GN    
PS1-14bj  57129.1  215.5 i     23.05 0.05 MDM   
PS1-14bj  57131.2  216.9 i     23.21 0.10 MMT   
PS1-14bj  57135.1  219.4 i     23.16 0.08 IMACS 
PS1-14bj  57157.0  233.8 i     23.41 0.10 IMACS 
PS1-14bj  57371.3  374.6 i     24.24 0.15 IMACS 
PS1-14bj  57396.3  391.0 i     24.12 0.12 IMACS 
PS1-14bj  57431.2  414.0 i     24.48 0.20 IMACS 
PS1-14bj  56618.6 -120.1 zP1   23.53 0.53 PS1   
PS1-14bj  56629.6 -112.8 zP1   22.69 0.27 PS1   
PS1-14bj  56632.6 -110.9 zP1   22.78 0.25 PS1   
PS1-14bj  56637.6 -107.6 zP1   23.03 0.44 PS1   
PS1-14bj  56662.6  -91.2 zP1   22.17 0.21 PS1   
PS1-14bj  56667.7  -87.8 zP1   22.08 0.21 PS1   
PS1-14bj  56681.5  -78.7 zP1   22.24 0.19 PS1   
PS1-14bj  56774.3  -17.7 z     21.71 0.04 GN    
PS1-14bj  56775.3  -17.1 z     21.78 0.05 GN    
PS1-14bj  56833.0   20.8 z     21.64 0.06 LDSS  
PS1-14bj  56952.5   99.4 z     22.60 0.09 LBT   
PS1-14bj  57009.3  136.7 z     22.99 0.10 IMACS 
PS1-14bj  57039.3  156.4 z     23.16 0.11 IMACS 
PS1-14bj  57071.9  177.8 z     23.26 0.13 IMACS 
PS1-14bj  57135.1  219.4 z     24.00 0.24 IMACS 
PS1-14bj  57157.0  233.8 z     24.16 0.27 IMACS 
PS1-12bqf 56155.6  -60.5 gP1  >24.28      PS1   
PS1-12bqf 56161.6  -56.5 gP1  >24.29      PS1   
PS1-12bqf 56206.6  -27.0 gP1   22.48 0.14 PS1   
PS1-12bqf 56209.6  -25.0 gP1   22.22 0.09 PS1   
PS1-12bqf 56214.4  -21.8 gP1   22.09 0.11 PS1   
PS1-12bqf 56217.5  -19.8 gP1   21.85 0.07 PS1   
PS1-12bqf 56220.5  -17.8 gP1   22.11 0.12 PS1   
PS1-12bqf 56235.5   -8.0 gP1   21.76 0.08 PS1   
PS1-12bqf 56238.3   -6.1 gP1   21.56 0.11 PS1   
PS1-12bqf 56241.4   -4.1 gP1   21.73 0.12 PS1   
PS1-12bqf 56268.3   13.6 gP1   22.38 0.12 PS1   
PS1-12bqf 56271.3   15.6 gP1   22.17 0.08 PS1   
PS1-12bqf 56303.2   36.5 gP1   22.87 0.33 PS1   
PS1-12bqf 56161.6  -56.5 rP1  >24.16      PS1   
PS1-12bqf 56206.6  -27.0 rP1   22.30 0.12 PS1   
PS1-12bqf 56209.6  -25.0 rP1   22.40 0.09 PS1   
PS1-12bqf 56213.4  -22.5 rP1   21.95 0.15 PS1   
PS1-12bqf 56217.5  -19.8 rP1   21.91 0.07 PS1   
PS1-12bqf 56220.5  -17.8 rP1   21.88 0.09 PS1   
PS1-12bqf 56235.5   -8.0 rP1   21.52 0.06 PS1   
PS1-12bqf 56238.4   -6.1 rP1   21.52 0.07 PS1   
PS1-12bqf 56241.4   -4.1 rP1   21.42 0.10 PS1   
PS1-12bqf 56242.4   -3.4 rP1   21.62 0.08 PS1   
PS1-12bqf 56268.3   13.6 rP1   21.77 0.05 PS1   
PS1-12bqf 56271.4   15.6 rP1   21.81 0.07 PS1   
PS1-12bqf 56302.3   35.9 rP1   21.95 0.08 PS1   
PS1-12bqf 56156.6  -59.8 iP1  >23.66      PS1   
PS1-12bqf 56166.6  -53.2 iP1  >23.65      PS1   
PS1-12bqf 56207.6  -26.3 iP1   22.32 0.13 PS1   
PS1-12bqf 56210.5  -24.4 iP1   22.36 0.09 PS1   
PS1-12bqf 56213.4  -22.5 iP1   22.03 0.10 PS1   
PS1-12bqf 56215.5  -21.1 iP1   22.08 0.09 PS1   
PS1-12bqf 56218.5  -19.1 iP1   21.99 0.07 PS1   
PS1-12bqf 56221.5  -17.2 iP1   22.00 0.07 PS1   
PS1-12bqf 56225.5  -14.5 iP1   22.16 0.20 PS1   
PS1-12bqf 56233.5   -9.3 iP1   21.64 0.06 PS1   
PS1-12bqf 56236.4   -7.4 iP1   21.67 0.05 PS1   
PS1-12bqf 56239.5   -5.3 iP1   21.55 0.07 PS1   
PS1-12bqf 56242.4   -3.5 iP1   21.56 0.08 PS1   
PS1-12bqf 56272.4   16.3 iP1   21.74 0.26 PS1   
PS1-12bqf 56293.3   30.0 iP1   21.63 0.15 PS1   
PS1-12bqf 56299.3   34.0 iP1   21.82 0.09 PS1   
PS1-12bqf 56302.3   35.9 iP1   21.79 0.06 PS1   
PS1-12bqf 56314.3   43.8 iP1   21.89 0.11 PS1   
PS1-12bqf 56144.6  -67.7 zP1  >22.88      PS1   
PS1-12bqf 56155.6  -60.5 zP1  >23.19      PS1   
PS1-12bqf 56157.6  -59.2 zP1  >22.82      PS1   
PS1-12bqf 56160.6  -57.2 zP1  >23.44      PS1   
PS1-12bqf 56163.6  -55.2 zP1  >23.32      PS1   
PS1-12bqf 56165.6  -53.9 zP1  >23.30      PS1   
PS1-12bqf 56170.6  -50.6 zP1  >23.04      PS1   
PS1-12bqf 56196.6  -33.6 zP1  >23.48      PS1   
PS1-12bqf 56205.6  -27.6 zP1   22.63 0.20 PS1   
PS1-12bqf 56208.6  -25.7 zP1   22.61 0.23 PS1   
PS1-12bqf 56211.5  -23.7 zP1   22.28 0.18 PS1   
PS1-12bqf 56214.5  -21.8 zP1   22.03 0.16 PS1   
PS1-12bqf 56216.6  -20.4 zP1   22.32 0.22 PS1   
PS1-12bqf 56219.5  -18.5 zP1   22.12 0.11 PS1   
PS1-12bqf 56222.5  -16.5 zP1   21.88 0.09 PS1   
PS1-12bqf 56224.5  -15.2 zP1   22.04 0.23 PS1   
PS1-12bqf 56226.5  -13.9 zP1   22.02 0.12 PS1   
PS1-12bqf 56232.5   -9.9 zP1   21.67 0.12 PS1   
PS1-12bqf 56234.4   -8.7 zP1   21.76 0.11 PS1   
PS1-12bqf 56237.5   -6.7 zP1   21.67 0.12 PS1   
PS1-12bqf 56251.4    2.5 zP1   21.60 0.14 PS1   
PS1-12bqf 56262.3    9.6 zP1   21.86 0.18 PS1   
PS1-12bqf 56270.3   14.9 zP1   21.71 0.14 PS1   
PS1-12bqf 56273.4   16.9 zP1   21.58 0.11 PS1   
PS1-12bqf 56275.3   18.2 zP1  >21.51      PS1   
PS1-12bqf 56289.3   27.4 zP1   21.72 0.09 PS1   
PS1-12bqf 56292.3   29.4 zP1   21.73 0.10 PS1   
PS1-12bqf 56294.3   30.6 zP1   21.94 0.21 PS1   
PS1-12bqf 56300.2   34.6 zP1   21.94 0.10 PS1   
PS1-12bqf 56303.3   36.5 zP1   21.80 0.14 PS1   
PS1-12bqf 56308.3   39.8 zP1   21.79 0.12 PS1   
PS1-12bqf 56315.3   44.4 zP1   21.70 0.13 PS1   
PS1-12bqf 56327.2   52.3 zP1   22.14 0.26 PS1   
PS1-12bqf 56335.2   57.6 zP1   21.92 0.11 PS1   
PS1-12bqf 56142.6  -69.0 yP1  >22.28      PS1   
PS1-12bqf 56143.6  -68.4 yP1  >21.92      PS1   
PS1-12bqf 56157.6  -59.2 yP1  >21.45      PS1   
PS1-12bqf 56164.6  -54.5 yP1  >20.25      PS1   
PS1-12bqf 56170.6  -50.6 yP1  >22.22      PS1   
PS1-12bqf 56171.6  -50.0 yP1  >22.08      PS1   
PS1-12bqf 56172.6  -49.3 yP1  >22.14      PS1   
PS1-12bqf 56197.5  -32.9 yP1  >22.76      PS1   
PS1-12bqf 56198.5  -32.3 yP1  >21.62      PS1   
PS1-12bqf 56223.4  -15.9 yP1   21.63 0.26 PS1   
PS1-12bqf 56224.5  -15.2 yP1   21.91 0.27 PS1   
PS1-12bqf 56260.4    8.4 yP1   21.26 0.25 PS1   
PS1-12bqf 56262.3    9.6 yP1  >21.97      PS1   
PS1-12bqf 56269.3   14.3 yP1   21.58 0.32 PS1   
PS1-12bqf 56270.3   14.9 yP1   20.93 0.27 PS1   
PS1-12bqf 56272.4   16.2 yP1  >20.86      PS1   
PS1-12bqf 56276.3   18.9 yP1  >21.01      PS1   
PS1-12bqf 56287.4   26.1 yP1  >20.88      PS1   
PS1-12bqf 56288.4   26.8 yP1  >21.91      PS1   
PS1-12bqf 56289.4   27.4 yP1   21.64 0.25 PS1   
PS1-12bqf 56290.3   28.0 yP1   21.96 0.29 PS1   
PS1-12bqf 56291.3   28.7 yP1   21.44 0.19 PS1   
PS1-12bqf 56293.4   30.1 yP1  >20.63      PS1   
PS1-12bqf 56325.2   51.0 yP1   21.30 0.20 PS1   
PS1-12bqf 56327.3   52.3 yP1  >20.51      PS1   
PS1-11ap  55563.6  -36.3 gP1   21.49 0.07 PS1   
PS1-11ap  55572.6  -30.4 gP1   21.03 0.04 PS1   
PS1-11ap  55584.6  -22.5 gP1   20.57 0.06 PS1   
PS1-11ap  55587.6  -20.5 gP1   20.61 0.02 PS1   
PS1-11ap  55590.6  -18.6 gP1   20.52 0.03 PS1   
PS1-11ap  55590.6  -18.6 gP1   20.52 0.02 PS1   
PS1-11ap  55593.6  -16.6 gP1   20.56 0.02 PS1   
PS1-11ap  55596.5  -14.7 gP1   20.44 0.02 PS1   
PS1-11ap  55602.4  -10.8 gP1   20.43 0.03 PS1   
PS1-11ap  55629.4    6.9 gP1   20.52 0.02 PS1   
PS1-11ap  55632.5    8.9 gP1   20.57 0.02 PS1   
PS1-11ap  55635.3   10.8 gP1   20.67 0.03 PS1   
PS1-11ap  55635.3   10.8 gP1   20.67 0.03 PS1   
PS1-11ap  55650.5   20.7 gP1   20.98 0.03 PS1   
PS1-11ap  55653.5   22.7 gP1   21.10 0.03 PS1   
PS1-11ap  55662.3   28.5 gP1   21.36 0.05 PS1   
PS1-11ap  55662.3   28.5 gP1   21.37 0.05 PS1   
PS1-11ap  55665.3   30.5 gP1   21.57 0.09 PS1   
PS1-11ap  55665.3   30.5 gP1   21.61 0.09 PS1   
PS1-11ap  55674.3   36.4 gP1   21.85 0.06 PS1   
PS1-11ap  55674.3   36.4 gP1   21.75 0.05 PS1   
PS1-11ap  55677.4   38.4 gP1   21.87 0.05 PS1   
PS1-11ap  55680.3   40.3 gP1   22.09 0.08 PS1   
PS1-11ap  55692.3   48.2 gP1   22.23 0.13 PS1   
PS1-11ap  55692.3   48.2 gP1   22.31 0.14 PS1   
PS1-11ap  55710.3   60.0 gP1   22.44 0.08 PS1   
PS1-11ap  55710.3   60.0 gP1   22.43 0.08 PS1   
PS1-11ap  55719.3   65.9 gP1   22.77 0.16 PS1   
PS1-11ap  55719.3   65.9 gP1   22.78 0.17 PS1   
PS1-11ap  55722.3   67.8 gP1  >22.89      PS1   
PS1-11ap  55563.6  -36.3 rP1   21.43 0.08 PS1   
PS1-11ap  55572.6  -30.4 rP1   20.89 0.05 PS1   
PS1-11ap  55584.6  -22.5 rP1   20.53 0.04 PS1   
PS1-11ap  55587.6  -20.5 rP1   20.47 0.03 PS1   
PS1-11ap  55590.6  -18.6 rP1   20.44 0.03 PS1   
PS1-11ap  55590.6  -18.6 rP1   20.45 0.03 PS1   
PS1-11ap  55593.6  -16.6 rP1   20.34 0.02 PS1   
PS1-11ap  55593.6  -16.6 rP1   20.34 0.02 PS1   
PS1-11ap  55596.5  -14.7 rP1   20.25 0.03 PS1   
PS1-11ap  55602.4  -10.8 rP1   20.23 0.02 PS1   
PS1-11ap  55629.4    6.9 rP1   20.19 0.02 PS1   
PS1-11ap  55632.5    9.0 rP1   20.27 0.02 PS1   
PS1-11ap  55635.4   10.8 rP1   20.23 0.02 PS1   
PS1-11ap  55650.5   20.8 rP1   20.50 0.03 PS1   
PS1-11ap  55653.5   22.7 rP1   20.50 0.03 PS1   
PS1-11ap  55662.3   28.5 rP1   20.70 0.04 PS1   
PS1-11ap  55665.3   30.5 rP1   20.80 0.05 PS1   
PS1-11ap  55665.3   30.5 rP1   20.82 0.04 PS1   
PS1-11ap  55674.3   36.4 rP1   20.99 0.06 PS1   
PS1-11ap  55674.3   36.4 rP1   20.98 0.04 PS1   
PS1-11ap  55677.4   38.4 rP1   21.06 0.04 PS1   
PS1-11ap  55677.4   38.4 rP1   21.07 0.05 PS1   
PS1-11ap  55680.3   40.3 rP1   21.11 0.05 PS1   
PS1-11ap  55692.3   48.2 rP1   21.29 0.06 PS1   
PS1-11ap  55692.3   48.2 rP1   21.27 0.06 PS1   
PS1-11ap  55710.3   60.0 rP1   21.40 0.06 PS1   
PS1-11ap  55719.3   65.9 rP1   21.73 0.09 PS1   
PS1-11ap  55719.3   65.9 rP1   21.78 0.09 PS1   
PS1-11ap  55722.3   67.9 rP1   21.75 0.14 PS1   
PS1-11ap  55561.6  -37.6 iP1   21.53 0.08 PS1   
PS1-11ap  55570.6  -31.7 iP1   21.09 0.06 PS1   
PS1-11ap  55576.6  -27.7 iP1   20.75 0.05 PS1   
PS1-11ap  55585.4  -21.9 iP1   20.53 0.04 PS1   
PS1-11ap  55588.6  -19.8 iP1   20.48 0.03 PS1   
PS1-11ap  55588.6  -19.8 iP1   20.49 0.03 PS1   
PS1-11ap  55594.5  -16.0 iP1   20.38 0.03 PS1   
PS1-11ap  55597.5  -14.0 iP1   20.43 0.03 PS1   
PS1-11ap  55615.5   -2.2 iP1   20.18 0.03 PS1   
PS1-11ap  55615.5   -2.2 iP1   20.20 0.04 PS1   
PS1-11ap  55633.4    9.5 iP1   20.27 0.04 PS1   
PS1-11ap  55633.4    9.5 iP1   20.31 0.03 PS1   
PS1-11ap  55636.4   11.5 iP1   20.27 0.04 PS1   
PS1-11ap  55645.4   17.4 iP1   20.35 0.03 PS1   
PS1-11ap  55651.5   21.4 iP1   20.41 0.04 PS1   
PS1-11ap  55651.5   21.4 iP1   20.42 0.03 PS1   
PS1-11ap  55663.3   29.2 iP1   20.61 0.04 PS1   
PS1-11ap  55663.3   29.2 iP1   20.61 0.03 PS1   
PS1-11ap  55666.3   31.1 iP1   20.58 0.04 PS1   
PS1-11ap  55672.3   35.1 iP1   20.71 0.04 PS1   
PS1-11ap  55672.3   35.1 iP1   20.68 0.04 PS1   
PS1-11ap  55675.3   37.0 iP1   20.80 0.04 PS1   
PS1-11ap  55675.3   37.0 iP1   20.78 0.04 PS1   
PS1-11ap  55681.3   40.9 iP1   20.85 0.05 PS1   
PS1-11ap  55705.3   56.7 iP1   20.94 0.06 PS1   
PS1-11ap  55705.3   56.7 iP1   20.99 0.07 PS1   
PS1-11ap  55711.3   60.6 iP1   21.08 0.06 PS1   
PS1-11ap  55711.3   60.6 iP1   21.07 0.06 PS1   
PS1-11ap  55720.3   66.6 iP1   21.22 0.11 PS1   
PS1-11ap  55720.3   66.6 iP1   21.28 0.11 PS1   
PS1-11ap  55723.3   68.5 iP1   21.22 0.07 PS1   
PS1-11ap  55583.5  -23.2 zP1   20.76 0.05 PS1   
PS1-11ap  55583.5  -23.2 zP1   20.78 0.05 PS1   
PS1-11ap  55586.6  -21.2 zP1   20.71 0.05 PS1   
PS1-11ap  55586.6  -21.2 zP1   20.69 0.05 PS1   
PS1-11ap  55589.6  -19.2 zP1   20.71 0.05 PS1   
PS1-11ap  55592.6  -17.2 zP1   20.60 0.04 PS1   
PS1-11ap  55595.5  -15.3 zP1   20.54 0.04 PS1   
PS1-11ap  55595.5  -15.3 zP1   20.54 0.04 PS1   
PS1-11ap  55613.4   -3.6 zP1   20.38 0.04 PS1   
PS1-11ap  55613.4   -3.6 zP1   20.41 0.04 PS1   
PS1-11ap  55631.4    8.2 zP1   20.43 0.04 PS1   
PS1-11ap  55634.3   10.1 zP1   20.41 0.04 PS1   
PS1-11ap  55634.3   10.1 zP1   20.43 0.04 PS1   
PS1-11ap  55646.4   18.1 zP1   20.50 0.04 PS1   
PS1-11ap  55649.5   20.1 zP1   20.58 0.06 PS1   
PS1-11ap  55652.5   22.0 zP1   20.59 0.08 PS1   
PS1-11ap  55673.3   35.7 zP1   20.76 0.05 PS1   
PS1-11ap  55673.3   35.7 zP1   20.77 0.05 PS1   
PS1-11ap  55676.3   37.7 zP1   20.79 0.08 PS1   
PS1-11ap  55682.2   41.6 zP1   20.86 0.06 PS1   
PS1-11ap  55694.3   49.5 zP1   20.91 0.08 PS1   
PS1-11ap  55703.3   55.4 zP1   20.88 0.07 PS1   
PS1-11ap  55706.3   57.3 zP1   20.94 0.09 PS1   
PS1-11ap  55712.3   61.3 zP1   21.06 0.06 PS1   
PS1-11ap  55712.3   61.3 zP1   21.07 0.08 PS1   
PS1-11ap  55718.3   65.2 zP1   21.09 0.08 PS1   
PS1-11ap  55718.3   65.2 zP1   21.07 0.07 PS1   
PS1-11ap  55582.4  -23.9 yP1   20.89 0.25 PS1   
PS1-11ap  55608.4   -6.9 yP1   20.38 0.10 PS1   
PS1-11ap  55608.4   -6.9 yP1   20.41 0.08 PS1   
PS1-11ap  55610.5   -5.5 yP1   20.50 0.06 PS1   
PS1-11ap  55610.5   -5.5 yP1   20.42 0.06 PS1   
PS1-11ap  55637.4   12.2 yP1   20.23 0.15 PS1   
PS1-11ap  55641.5   14.8 yP1   20.50 0.09 PS1   
PS1-11ap  55667.4   31.8 yP1   20.75 0.20 PS1   
PS1-11ap  55668.4   32.5 yP1   20.50 0.12 PS1   
PS1-11ap  55669.4   33.1 yP1   20.69 0.10 PS1   
PS1-11ap  55671.4   34.5 yP1   20.64 0.10 PS1   
PS1-11ap  55671.4   34.5 yP1   20.69 0.12 PS1   
PS1-11ap  55697.3   51.5 yP1   20.84 0.08 PS1   
PS1-11ap  55697.3   51.5 yP1   20.81 0.08 PS1   
PS1-11ap  55698.3   52.1 yP1  >20.70      PS1   
PS1-11ap  55725.3   69.8 yP1  >20.77      PS1   
PS1-11ap  55726.3   70.5 yP1   21.23 0.18 PS1   
PS1-11ap  55727.3   71.1 yP1   21.56 0.25 PS1   
PS1-10bzj 55446.6  -69.6 gP1  >23.92      PS1   
PS1-10bzj 55449.6  -67.8 gP1  >23.91      PS1   
PS1-10bzj 55452.6  -66.0 gP1  >24.08      PS1   
PS1-10bzj 55455.6  -64.2 gP1  >23.95      PS1   
PS1-10bzj 55458.6  -62.4 gP1  >23.61      PS1   
PS1-10bzj 55467.6  -56.9 gP1  >22.02      PS1   
PS1-10bzj 55476.6  -51.5 gP1  >23.81      PS1   
PS1-10bzj 55479.5  -49.7 gP1  >23.42      PS1   
PS1-10bzj 55482.5  -47.9 gP1  >24.21      PS1   
PS1-10bzj 55485.5  -46.1 gP1  >23.71      PS1   
PS1-10bzj 55500.5  -37.0 gP1  >23.98      PS1   
PS1-10bzj 55503.5  -35.2 gP1  >23.40      PS1   
PS1-10bzj 55518.4  -26.1 gP1  >22.90      PS1   
PS1-10bzj 55524.4  -22.5 gP1  >22.09      PS1   
PS1-10bzj 55545.4   -9.8 gP1   21.26 0.09 PS1   
PS1-10bzj 55548.4   -8.0 gP1   21.02 0.16 PS1   
PS1-10bzj 55557.3   -2.5 gP1   21.17 0.04 PS1   
PS1-10bzj 55596.2   21.0 gP1   23.30 0.24 PS1   
PS1-10bzj 55574.7    8.0 g     21.55 0.10 LDSS  
PS1-10bzj 55586.1   14.9 g     22.29 0.06 GS   
PS1-10bzj 55589.0   16.7 g     22.80 0.16 GS   
PS1-10bzj 55627.6   40.0 g    >24.07      IMACS 
PS1-10bzj 55446.6  -69.6 rP1  >23.45      PS1   
PS1-10bzj 55449.6  -67.8 rP1  >24.04      PS1   
PS1-10bzj 55452.6  -66.0 rP1  >23.66      PS1   
PS1-10bzj 55455.6  -64.2 rP1  >23.96      PS1   
PS1-10bzj 55458.6  -62.4 rP1  >23.40      PS1   
PS1-10bzj 55467.6  -56.9 rP1  >22.59      PS1   
PS1-10bzj 55476.6  -51.5 rP1  >24.24      PS1   
PS1-10bzj 55479.5  -49.7 rP1  >23.59      PS1   
PS1-10bzj 55482.6  -47.9 rP1  >23.84      PS1   
PS1-10bzj 55485.5  -46.1 rP1  >23.57      PS1   
PS1-10bzj 55500.5  -37.0 rP1  >23.70      PS1   
PS1-10bzj 55503.5  -35.2 rP1  >23.86      PS1   
PS1-10bzj 55509.4  -31.6 rP1  >23.89      PS1   
PS1-10bzj 55518.5  -26.1 rP1  >23.21      PS1   
PS1-10bzj 55524.4  -22.5 rP1  >22.60      PS1   
PS1-10bzj 55545.4   -9.8 rP1   21.48 0.06 PS1   
PS1-10bzj 55548.4   -8.0 rP1   21.30 0.12 PS1   
PS1-10bzj 55557.4   -2.5 rP1   21.32 0.05 PS1   
PS1-10bzj 55596.2   21.0 rP1   22.14 0.08 PS1   
PS1-10bzj 55574.6    7.9 r     21.31 0.05 LDSS  
PS1-10bzj 55586.1   14.9 r     21.47 0.07 GS   
PS1-10bzj 55589.0   16.7 r     21.84 0.08 GS   
PS1-10bzj 55627.5   40.0 r     23.31 0.13 IMACS 
PS1-10bzj 55441.6  -72.7 iP1  >23.92      PS1   
PS1-10bzj 55444.6  -70.9 iP1  >23.43      PS1   
PS1-10bzj 55453.6  -65.4 iP1  >23.79      PS1   
PS1-10bzj 55456.6  -63.6 iP1  >23.86      PS1   
PS1-10bzj 55465.6  -58.1 iP1  >23.00      PS1   
PS1-10bzj 55477.5  -50.9 iP1  >24.12      PS1   
PS1-10bzj 55480.5  -49.1 iP1  >23.44      PS1   
PS1-10bzj 55483.5  -47.3 iP1  >23.82      PS1   
PS1-10bzj 55498.5  -38.2 iP1  >23.58      PS1   
PS1-10bzj 55510.4  -31.0 iP1  >24.21      PS1   
PS1-10bzj 55516.4  -27.3 iP1  >23.74      PS1   
PS1-10bzj 55534.4  -16.4 iP1   22.95 0.24 PS1   
PS1-10bzj 55546.4   -9.2 iP1   21.57 0.07 PS1   
PS1-10bzj 55555.4   -3.7 iP1   21.45 0.07 PS1   
PS1-10bzj 55576.3    8.9 iP1   21.40 0.10 PS1   
PS1-10bzj 55588.2   16.2 iP1   21.62 0.06 PS1   
PS1-10bzj 55594.2   19.8 iP1   21.75 0.04 PS1   
PS1-10bzj 55597.2   21.6 iP1   21.74 0.06 PS1   
PS1-10bzj 55586.1   14.9 i     21.47 0.03 GS   
PS1-10bzj 55574.7    8.0 i     21.36 0.07 LDSS  
PS1-10bzj 55627.5   40.0 i     22.67 0.13 IMACS 
PS1-10bzj 55439.6  -73.9 zP1  >23.62      PS1   
PS1-10bzj 55442.6  -72.1 zP1  >23.26      PS1   
PS1-10bzj 55445.6  -70.3 zP1  >23.62      PS1   
PS1-10bzj 55448.6  -68.4 zP1  >23.34      PS1   
PS1-10bzj 55454.6  -64.8 zP1  >23.42      PS1   
PS1-10bzj 55457.6  -63.0 zP1  >23.04      PS1   
PS1-10bzj 55466.6  -57.5 zP1  >22.89      PS1   
PS1-10bzj 55472.6  -53.9 zP1  >23.35      PS1   
PS1-10bzj 55475.6  -52.1 zP1  >23.29      PS1   
PS1-10bzj 55478.5  -50.3 zP1  >23.59      PS1   
PS1-10bzj 55481.5  -48.5 zP1  >23.36      PS1   
PS1-10bzj 55484.5  -46.7 zP1  >23.70      PS1   
PS1-10bzj 55487.5  -44.8 zP1  >22.73      PS1   
PS1-10bzj 55499.5  -37.6 zP1  >23.10      PS1   
PS1-10bzj 55502.5  -35.8 zP1  >23.39      PS1   
PS1-10bzj 55508.4  -32.2 zP1  >23.60      PS1   
PS1-10bzj 55511.4  -30.4 zP1  >23.22      PS1   
PS1-10bzj 55517.4  -26.7 zP1  >23.45      PS1   
PS1-10bzj 55547.3   -8.6 zP1   21.68 0.06 PS1   
PS1-10bzj 55568.3    4.1 zP1   21.42 0.06 PS1   
PS1-10bzj 55577.3    9.5 zP1   21.53 0.10 PS1   
PS1-10bzj 55586.3   15.0 zP1   21.55 0.07 PS1   
PS1-10bzj 55589.2   16.8 zP1   21.53 0.06 PS1   
PS1-10bzj 55595.2   20.4 zP1   21.82 0.09 PS1   
PS1-10bzj 55586.1   14.9 z     21.59 0.22 GS   
PS1-10bzj 55627.5   40.0 z     22.31 0.12 IMACS 
PS1-10bzj 55574.7    8.0 z     21.27 0.14 LDSS  
PS1-11bdn 55809.6  -75.8 gP1  >24.04      PS1   
PS1-11bdn 55812.5  -74.1 gP1  >23.63      PS1   
PS1-11bdn 55824.6  -67.2 gP1  >23.86      PS1   
PS1-11bdn 55828.5  -64.9 gP1  >24.21      PS1   
PS1-11bdn 55833.5  -62.0 gP1  >23.90      PS1   
PS1-11bdn 55836.5  -60.3 gP1  >23.22      PS1   
PS1-11bdn 55839.5  -58.6 gP1  >23.64      PS1   
PS1-11bdn 55852.6  -51.0 gP1  >23.20      PS1   
PS1-11bdn 55855.5  -49.4 gP1  >23.97      PS1   
PS1-11bdn 55858.4  -47.7 gP1  >24.38      PS1   
PS1-11bdn 55860.5  -46.5 gP1  >24.13      PS1   
PS1-11bdn 55863.5  -44.7 gP1  >23.70      PS1   
PS1-11bdn 55887.3  -31.0 gP1  >23.93      PS1   
PS1-11bdn 55889.3  -29.9 gP1  >24.14      PS1   
PS1-11bdn 55895.3  -26.5 gP1  >24.23      PS1   
PS1-11bdn 55911.3  -17.3 gP1   20.54 0.02 PS1   
PS1-11bdn 55941.3   -0.0 gP1   20.58 0.08 PS1   
PS1-11bdn 55809.6  -75.8 rP1  >24.22      PS1   
PS1-11bdn 55812.5  -74.1 rP1  >23.91      PS1   
PS1-11bdn 55824.6  -67.1 rP1  >24.35      PS1   
PS1-11bdn 55828.5  -64.9 rP1  >24.64      PS1   
PS1-11bdn 55829.5  -64.3 rP1  >24.19      PS1   
PS1-11bdn 55833.6  -62.0 rP1  >23.93      PS1   
PS1-11bdn 55836.6  -60.3 rP1  >23.18      PS1   
PS1-11bdn 55839.5  -58.5 rP1  >23.56      PS1   
PS1-11bdn 55852.6  -51.0 rP1  >23.80      PS1   
PS1-11bdn 55855.5  -49.4 rP1  >24.22      PS1   
PS1-11bdn 55858.4  -47.7 rP1  >24.39      PS1   
PS1-11bdn 55863.5  -44.7 rP1  >23.44      PS1   
PS1-11bdn 55887.4  -31.0 rP1  >23.52      PS1   
PS1-11bdn 55895.3  -26.5 rP1  >24.49      PS1   
PS1-11bdn 55911.3  -17.3 rP1   20.81 0.02 PS1   
PS1-11bdn 55941.3    0.0 rP1   20.57 0.05 PS1   
PS1-11bdn 55777.6  -94.2 iP1  >23.86      PS1   
PS1-11bdn 55810.6  -75.2 iP1  >24.77      PS1   
PS1-11bdn 55813.5  -73.5 iP1  >24.39      PS1   
PS1-11bdn 55822.6  -68.3 iP1  >23.91      PS1   
PS1-11bdn 55825.6  -66.6 iP1  >24.02      PS1   
PS1-11bdn 55829.6  -64.3 iP1  >24.14      PS1   
PS1-11bdn 55834.5  -61.4 iP1  >23.99      PS1   
PS1-11bdn 55837.6  -59.7 iP1  >24.22      PS1   
PS1-11bdn 55850.6  -52.2 iP1  >23.29      PS1   
PS1-11bdn 55853.5  -50.5 iP1  >24.55      PS1   
PS1-11bdn 55859.5  -47.0 iP1  >24.07      PS1   
PS1-11bdn 55871.5  -40.2 iP1  >22.92      PS1   
PS1-11bdn 55879.4  -35.6 iP1  >24.15      PS1   
PS1-11bdn 55885.3  -32.2 iP1  >23.52      PS1   
PS1-11bdn 55888.5  -30.4 iP1  >23.06      PS1   
PS1-11bdn 55890.4  -29.3 iP1  >24.32      PS1   
PS1-11bdn 55893.3  -27.6 iP1  >23.09      PS1   
PS1-11bdn 55896.3  -25.9 iP1   24.10 0.34 PS1   
PS1-11bdn 55912.3  -16.7 iP1   20.97 0.03 PS1   
PS1-11bdn 55915.3  -15.0 iP1   20.93 0.06 PS1   
PS1-11bdn 55918.2  -13.3 iP1   20.90 0.02 PS1   
PS1-11bdn 55799.6  -81.5 zP1  >23.02      PS1   
PS1-11bdn 55808.6  -76.3 zP1  >23.63      PS1   
PS1-11bdn 55811.5  -74.7 zP1  >23.37      PS1   
PS1-11bdn 55823.6  -67.7 zP1  >23.38      PS1   
PS1-11bdn 55827.6  -65.4 zP1  >22.18      PS1   
PS1-11bdn 55832.5  -62.6 zP1  >22.13      PS1   
PS1-11bdn 55835.5  -60.9 zP1  >22.49      PS1   
PS1-11bdn 55842.5  -56.8 zP1  >22.07      PS1   
PS1-11bdn 55851.6  -51.6 zP1  >22.73      PS1   
PS1-11bdn 55854.6  -49.9 zP1  >22.97      PS1   
PS1-11bdn 55857.5  -48.2 zP1  >23.19      PS1   
PS1-11bdn 55862.4  -45.4 zP1  >23.13      PS1   
PS1-11bdn 55870.3  -40.8 zP1  >21.67      PS1   
PS1-11bdn 55878.5  -36.1 zP1  >23.35      PS1   
PS1-11bdn 55880.4  -35.0 zP1  >23.58      PS1   
PS1-11bdn 55883.4  -33.3 zP1  >22.38      PS1   
PS1-11bdn 55889.3  -29.9 zP1  >23.72      PS1   
PS1-11bdn 55891.4  -28.7 zP1  >23.61      PS1   
PS1-11bdn 55897.2  -25.3 zP1  >23.38      PS1   
PS1-11bdn 55899.3  -24.2 zP1  >20.54      PS1   
PS1-11bdn 55905.2  -20.8 zP1  >21.89      PS1   
PS1-11bdn 55910.4  -17.8 zP1   21.26 0.09 PS1   
PS1-11bdn 55919.3  -12.7 zP1   20.95 0.07 PS1   
PS1-11bdn 55921.3  -11.5 zP1   20.81 0.05 PS1
PS1-11bdn 55937.4   -2.1 uvm2  23.65 0.32 UVOT
PS1-11bdn 55950.5    5.3 uvm2 >24.06      UVOT
PS1-11bdn 55954.2    7.4 uvm2 >23.28      UVOT
PS1-11bdn 55953.3    6.9 uvw2 >23.32      UVOT
PS1-13gt  56325.6   -0.0 gP1  >23.42      PS1   
PS1-13gt  56328.6    1.6 gP1  >23.97      PS1   
PS1-13gt  56331.6    3.2 gP1   23.50 0.20 PS1   
PS1-13gt  56336.6    5.8 gP1   24.45 0.31 PS1   
PS1-13gt  56354.6   15.4 gP1   23.52 0.35 PS1   
PS1-13gt  56357.6   17.0 gP1  >23.83      PS1   
PS1-13gt  56371.5   24.3 gP1  >23.86      PS1   
PS1-13gt  56384.5   31.2 gP1  >23.79      PS1   
PS1-13gt  56387.5   32.9 gP1  >23.70      PS1   
PS1-13gt  56390.4   34.4 gP1  >23.42      PS1   
PS1-13gt  56398.5   38.7 gP1  >23.49      PS1   
PS1-13gt  56401.3   40.2 gP1  >23.57      PS1   
PS1-13gt  56416.4   48.2 gP1  >23.54      PS1   
PS1-13gt  56421.3   50.8 gP1  >24.00      PS1   
PS1-13gt  56427.3   54.0 gP1  >23.64      PS1   
PS1-13gt  56430.4   55.6 gP1  >23.45      PS1   
PS1-13gt  56443.3   62.5 gP1  >24.42      PS1   
PS1-13gt  56451.3   66.7 gP1  >23.81      PS1   
PS1-13gt  56460.3   71.5 gP1  >23.90      PS1   
PS1-13gt  56478.3   81.0 gP1  >23.89      PS1   
PS1-13gt  56325.6    0.0 rP1   22.83 0.21 PS1   
PS1-13gt  56328.6    1.6 rP1   22.68 0.12 PS1   
PS1-13gt  56331.6    3.2 rP1   22.70 0.11 PS1   
PS1-13gt  56332.6    3.7 rP1   22.76 0.09 PS1   
PS1-13gt  56336.6    5.8 rP1   23.07 0.11 PS1   
PS1-13gt  56354.6   15.4 rP1   23.27 0.35 PS1   
PS1-13gt  56357.6   17.0 rP1   23.17 0.20 PS1   
PS1-13gt  56371.5   24.3 rP1   23.65 0.25 PS1   
PS1-13gt  56384.5   31.3 rP1  >23.64      PS1   
PS1-13gt  56387.5   32.9 rP1   23.27 0.28 PS1   
PS1-13gt  56390.4   34.4 rP1   22.96 0.27 PS1   
PS1-13gt  56398.5   38.7 rP1   23.53 0.28 PS1   
PS1-13gt  56401.3   40.2 rP1  >23.69      PS1   
PS1-13gt  56416.4   48.2 rP1  >24.07      PS1   
PS1-13gt  56420.4   50.3 rP1  >24.09      PS1   
PS1-13gt  56427.3   54.0 rP1  >23.83      PS1   
PS1-13gt  56430.4   55.6 rP1  >23.81      PS1   
PS1-13gt  56443.3   62.5 rP1  >24.22      PS1   
PS1-13gt  56450.3   66.2 rP1  >23.18      PS1   
PS1-13gt  56460.3   71.5 rP1  >23.72      PS1   
PS1-13gt  56478.3   81.0 rP1  >23.61      PS1   
PS1-13gt  56323.6   -1.1 iP1   22.21 0.13 PS1   
PS1-13gt  56326.6    0.5 iP1   22.23 0.08 PS1   
PS1-13gt  56332.6    3.7 iP1   22.24 0.06 PS1   
PS1-13gt  56334.5    4.7 iP1   22.13 0.08 PS1   
PS1-13gt  56337.6    6.4 iP1   22.35 0.08 PS1   
PS1-13gt  56352.5   14.3 iP1   22.65 0.22 PS1   
PS1-13gt  56355.5   15.9 iP1   22.46 0.09 PS1   
PS1-13gt  56358.6   17.5 iP1   22.42 0.09 PS1   
PS1-13gt  56369.4   23.2 iP1   22.81 0.17 PS1   
PS1-13gt  56385.5   31.8 iP1   23.10 0.16 PS1   
PS1-13gt  56388.5   33.4 iP1   23.27 0.26 PS1   
PS1-13gt  56391.4   34.9 iP1   23.16 0.18 PS1   
PS1-13gt  56393.3   35.9 iP1   23.14 0.15 PS1   
PS1-13gt  56396.5   37.6 iP1   23.24 0.34 PS1   
PS1-13gt  56399.4   39.2 iP1   23.24 0.19 PS1   
PS1-13gt  56403.4   41.3 iP1   23.24 0.35 PS1   
PS1-13gt  56411.4   45.5 iP1  >22.39      PS1   
PS1-13gt  56414.4   47.1 iP1   23.44 0.31 PS1   
PS1-13gt  56417.4   48.7 iP1   23.27 0.22 PS1   
PS1-13gt  56420.4   50.3 iP1   23.46 0.18 PS1   
PS1-13gt  56422.3   51.3 iP1   23.50 0.20 PS1   
PS1-13gt  56432.3   56.6 iP1   23.26 0.24 PS1   
PS1-13gt  56444.3   63.0 iP1   23.68 0.24 PS1   
PS1-13gt  56447.3   64.6 iP1   23.96 0.26 PS1   
PS1-13gt  56450.3   66.2 iP1  >23.47      PS1   
PS1-13gt  56452.3   67.2 iP1   23.52 0.25 PS1   
PS1-13gt  56455.3   68.8 iP1  >24.13      PS1   
PS1-13gt  56458.3   70.4 iP1  >23.90      PS1   
PS1-13gt  56462.3   72.5 iP1   23.72 0.28 PS1   
PS1-13gt  56479.3   81.6 iP1  >23.77      PS1   
PS1-13gt  56324.6   -0.5 zP1   21.90 0.11 PS1   
PS1-13gt  56338.6    6.9 zP1   21.98 0.07 PS1   
PS1-13gt  56348.6   12.2 zP1   22.37 0.26 PS1   
PS1-13gt  56351.5   13.8 zP1   22.17 0.11 PS1   
PS1-13gt  56353.5   14.8 zP1   22.07 0.13 PS1   
PS1-13gt  56356.5   16.4 zP1   22.08 0.06 PS1   
PS1-13gt  56359.6   18.0 zP1   22.11 0.09 PS1   
PS1-13gt  56364.6   20.7 zP1   22.17 0.12 PS1   
PS1-13gt  56370.4   23.8 zP1   22.36 0.06 PS1   
PS1-13gt  56383.5   30.7 zP1   22.48 0.10 PS1   
PS1-13gt  56386.3   32.2 zP1   22.92 0.17 PS1   
PS1-13gt  56389.5   33.9 zP1   22.64 0.17 PS1   
PS1-13gt  56392.3   35.4 zP1   22.60 0.16 PS1   
PS1-13gt  56394.4   36.5 zP1   22.73 0.22 PS1   
PS1-13gt  56397.4   38.1 zP1   22.96 0.29 PS1   
PS1-13gt  56400.4   39.7 zP1   22.48 0.26 PS1   
PS1-13gt  56402.3   40.7 zP1   22.94 0.26 PS1   
PS1-13gt  56404.3   41.8 zP1   22.46 0.27 PS1   
PS1-13gt  56410.4   45.0 zP1   22.66 0.16 PS1   
PS1-13gt  56412.4   46.1 zP1   23.04 0.28 PS1   
PS1-13gt  56415.4   47.7 zP1   22.86 0.15 PS1   
PS1-13gt  56421.4   50.8 zP1   22.96 0.19 PS1   
PS1-13gt  56423.4   51.9 zP1   23.20 0.24 PS1   
PS1-13gt  56429.3   55.0 zP1   23.21 0.22 PS1   
PS1-13gt  56451.3   66.7 zP1  >23.65      PS1   
PS1-13gt  56453.3   67.8 zP1  >23.27      PS1   
PS1-13gt  56456.3   69.4 zP1  >23.45      PS1   
PS1-13gt  56459.3   71.0 zP1   23.23 0.31 PS1   
PS1-13gt  56461.3   72.0 zP1   23.69 0.34 PS1   
PS1-13gt  56463.3   73.1 zP1   23.61 0.33 PS1   
PS1-13gt  56480.3   82.1 zP1  >22.26      PS1   
PS1-10awh 55389.5  -67.4 gP1  >23.93      PS1   
PS1-10awh 55410.5  -56.4 gP1  >23.37      PS1   
PS1-10awh 55413.5  -54.9 gP1  >23.78      PS1   
PS1-10awh 55416.5  -53.3 gP1  >24.36      PS1   
PS1-10awh 55422.5  -50.1 gP1  >23.92      PS1   
PS1-10awh 55425.4  -48.6 gP1  >23.41      PS1   
PS1-10awh 55428.5  -47.0 gP1  >23.87      PS1   
PS1-10awh 55437.5  -42.3 gP1  >22.57      PS1   
PS1-10awh 55440.5  -40.7 gP1  >23.54      PS1   
PS1-10awh 55443.5  -39.1 gP1  >23.48      PS1   
PS1-10awh 55446.5  -37.6 gP1  >23.90      PS1   
PS1-10awh 55449.4  -36.0 gP1  >24.09      PS1   
PS1-10awh 55452.4  -34.5 gP1  >24.03      PS1   
PS1-10awh 55455.4  -32.9 gP1  >23.59      PS1   
PS1-10awh 55458.3  -31.4 gP1  >21.82      PS1   
PS1-10awh 55467.3  -26.6 gP1   22.93 0.30 PS1   
PS1-10awh 55473.3  -23.5 gP1   22.89 0.18 PS1   
PS1-10awh 55479.2  -20.4 gP1   22.03 0.10 PS1   
PS1-10awh 55482.2  -18.8 gP1   21.91 0.07 PS1   
PS1-10awh 55500.2   -9.4 gP1   21.60 0.04 PS1   
PS1-10awh 55503.3   -7.8 gP1   21.57 0.07 PS1   
PS1-10awh 55512.3   -3.1 gP1   21.64 0.16 PS1   
PS1-10awh 55530.2    6.3 gP1   22.58 0.26 PS1   
PS1-10awh 55536.3    9.5 gP1   22.64 0.26 PS1   
PS1-10awh 55389.5  -67.4 rP1  >23.78      PS1   
PS1-10awh 55398.5  -62.7 rP1  >22.78      PS1   
PS1-10awh 55410.5  -56.4 rP1  >23.14      PS1   
PS1-10awh 55413.4  -54.9 rP1  >23.52      PS1   
PS1-10awh 55416.5  -53.3 rP1  >23.83      PS1   
PS1-10awh 55422.5  -50.1 rP1  >23.59      PS1   
PS1-10awh 55425.4  -48.6 rP1  >23.64      PS1   
PS1-10awh 55428.5  -47.0 rP1  >23.61      PS1   
PS1-10awh 55437.5  -42.3 rP1  >22.83      PS1   
PS1-10awh 55440.5  -40.7 rP1  >23.50      PS1   
PS1-10awh 55443.5  -39.1 rP1  >23.61      PS1   
PS1-10awh 55446.5  -37.6 rP1  >23.14      PS1   
PS1-10awh 55449.4  -36.0 rP1  >23.74      PS1   
PS1-10awh 55452.4  -34.5 rP1  >23.67      PS1   
PS1-10awh 55458.3  -31.4 rP1  >22.46      PS1   
PS1-10awh 55467.4  -26.6 rP1   23.30 0.34 PS1   
PS1-10awh 55473.3  -23.5 rP1   22.69 0.17 PS1   
PS1-10awh 55479.2  -20.4 rP1   22.04 0.10 PS1   
PS1-10awh 55482.3  -18.8 rP1   21.86 0.07 PS1   
PS1-10awh 55500.2   -9.4 rP1   21.37 0.05 PS1   
PS1-10awh 55503.3   -7.8 rP1   21.41 0.08 PS1   
PS1-10awh 55530.2    6.3 rP1   21.51 0.11 PS1   
PS1-10awh 55536.2    9.5 rP1   21.52 0.07 PS1   
PS1-10awh 55408.5  -57.5 iP1  >23.25      PS1   
PS1-10awh 55411.5  -55.9 iP1  >23.79      PS1   
PS1-10awh 55414.5  -54.3 iP1  >24.37      PS1   
PS1-10awh 55417.5  -52.7 iP1  >24.19      PS1   
PS1-10awh 55423.5  -49.6 iP1  >23.99      PS1   
PS1-10awh 55426.5  -48.0 iP1  >23.92      PS1   
PS1-10awh 55429.5  -46.5 iP1  >23.79      PS1   
PS1-10awh 55438.5  -41.7 iP1  >24.04      PS1   
PS1-10awh 55441.5  -40.2 iP1  >23.70      PS1   
PS1-10awh 55444.4  -38.7 iP1  >24.30      PS1   
PS1-10awh 55447.4  -37.1 iP1  >24.51      PS1   
PS1-10awh 55450.4  -35.5 iP1  >23.60      PS1   
PS1-10awh 55453.4  -33.9 iP1  >24.57      PS1   
PS1-10awh 55465.5  -27.6 iP1  >23.20      PS1   
PS1-10awh 55468.3  -26.2 iP1   23.50 0.24 PS1   
PS1-10awh 55477.2  -21.5 iP1   22.56 0.08 PS1   
PS1-10awh 55480.2  -19.9 iP1   22.65 0.27 PS1   
PS1-10awh 55483.2  -18.3 iP1   22.14 0.06 PS1   
PS1-10awh 55486.2  -16.7 iP1   21.97 0.22 PS1   
PS1-10awh 55501.4   -8.8 iP1   21.73 0.06 PS1   
PS1-10awh 55507.3   -5.7 iP1   21.52 0.05 PS1   
PS1-10awh 55510.2   -4.2 iP1   21.41 0.02 PS1   
PS1-10awh 55534.3    8.4 iP1   21.48 0.07 PS1   
PS1-10awh 55388.6  -67.9 zP1  >23.39      PS1   
PS1-10awh 55400.6  -61.6 zP1  >21.48      PS1   
PS1-10awh 55409.5  -56.9 zP1  >23.41      PS1   
PS1-10awh 55412.5  -55.4 zP1  >23.43      PS1   
PS1-10awh 55415.6  -53.8 zP1  >22.68      PS1   
PS1-10awh 55424.5  -49.1 zP1  >23.52      PS1   
PS1-10awh 55427.5  -47.5 zP1  >24.07      PS1   
PS1-10awh 55436.4  -42.8 zP1  >22.70      PS1   
PS1-10awh 55439.3  -41.3 zP1  >23.66      PS1   
PS1-10awh 55442.5  -39.6 zP1  >23.26      PS1   
PS1-10awh 55445.4  -38.1 zP1  >23.35      PS1   
PS1-10awh 55448.4  -36.5 zP1  >23.71      PS1   
PS1-10awh 55451.5  -35.0 zP1  >23.17      PS1   
PS1-10awh 55454.4  -33.4 zP1  >24.07      PS1   
PS1-10awh 55457.3  -31.9 zP1  >23.15      PS1   
PS1-10awh 55466.4  -27.1 zP1  >23.30      PS1   
PS1-10awh 55475.2  -22.5 zP1   23.29 0.33 PS1   
PS1-10awh 55478.2  -20.9 zP1   22.67 0.16 PS1   
PS1-10awh 55481.2  -19.4 zP1   22.79 0.35 PS1   
PS1-10awh 55484.2  -17.8 zP1   22.09 0.11 PS1   
PS1-10awh 55499.2   -9.9 zP1   21.72 0.10 PS1   
PS1-10awh 55502.3   -8.4 zP1   21.64 0.10 PS1   
PS1-10awh 55508.2   -5.2 zP1   21.59 0.11 PS1   
PS1-10awh 55535.2    8.9 zP1   21.39 0.07 PS1   
PS1-10awh 55547.2   15.2 zP1   21.70 0.07 PS1   
PS1-10ky  55389.5   -0.0 gP1   21.39 0.04 PS1   
PS1-10ky  55398.5    4.6 gP1   21.46 0.13 PS1   
PS1-10ky  55410.5   10.7 gP1   22.10 0.12 PS1   
PS1-10ky  55413.5   12.2 gP1   21.89 0.08 PS1   
PS1-10ky  55416.5   13.8 gP1   22.35 0.08 PS1   
PS1-10ky  55422.5   16.9 gP1   22.43 0.14 PS1   
PS1-10ky  55425.4   18.4 gP1   22.53 0.14 PS1   
PS1-10ky  55428.5   20.0 gP1   22.99 0.20 PS1   
PS1-10ky  55437.5   24.5 gP1  >22.75      PS1   
PS1-10ky  55440.5   26.1 gP1  >23.86      PS1   
PS1-10ky  55443.5   27.6 gP1  >23.90      PS1   
PS1-10ky  55446.5   29.1 gP1  >23.79      PS1   
PS1-10ky  55449.4   30.6 gP1  >23.77      PS1   
PS1-10ky  55452.4   32.2 gP1  >23.70      PS1   
PS1-10ky  55455.4   33.7 gP1  >23.64      PS1   
PS1-10ky  55458.3   35.2 gP1  >22.03      PS1   
PS1-10ky  55467.3   39.8 gP1  >23.62      PS1   
PS1-10ky  55473.3   42.8 gP1  >23.55      PS1   
PS1-10ky  55479.2   45.9 gP1  >23.57      PS1   
PS1-10ky  55482.2   47.4 gP1  >23.73      PS1   
PS1-10ky  55500.2   56.6 gP1  >23.80      PS1   
PS1-10ky  55503.3   58.2 gP1  >24.01      PS1   
PS1-10ky  55512.3   62.8 gP1  >22.78      PS1   
PS1-10ky  55530.2   71.9 gP1  >22.94      PS1   
PS1-10ky  55536.3   75.0 gP1  >23.05      PS1   
PS1-10ky  55389.5    0.0 rP1   21.23 0.04 PS1   
PS1-10ky  55398.5    4.6 rP1   21.20 0.08 PS1   
PS1-10ky  55410.5   10.8 rP1   21.32 0.07 PS1   
PS1-10ky  55413.4   12.2 rP1   21.36 0.04 PS1   
PS1-10ky  55416.5   13.8 rP1   21.44 0.03 PS1   
PS1-10ky  55422.5   16.9 rP1   21.64 0.06 PS1   
PS1-10ky  55425.4   18.4 rP1   21.79 0.06 PS1   
PS1-10ky  55428.5   20.0 rP1   22.00 0.07 PS1   
PS1-10ky  55437.5   24.5 rP1   22.34 0.24 PS1   
PS1-10ky  55440.5   26.1 rP1   22.49 0.12 PS1   
PS1-10ky  55443.5   27.6 rP1   22.77 0.12 PS1   
PS1-10ky  55446.5   29.1 rP1   22.88 0.21 PS1   
PS1-10ky  55449.4   30.6 rP1   23.17 0.17 PS1   
PS1-10ky  55452.4   32.2 rP1   23.19 0.14 PS1   
PS1-10ky  55458.3   35.2 rP1  >22.81      PS1   
PS1-10ky  55467.4   39.8 rP1  >23.59      PS1   
PS1-10ky  55473.3   42.8 rP1  >23.61      PS1   
PS1-10ky  55479.2   45.9 rP1  >23.77      PS1   
PS1-10ky  55482.3   47.4 rP1  >23.76      PS1   
PS1-10ky  55500.2   56.6 rP1  >23.97      PS1   
PS1-10ky  55503.3   58.2 rP1  >23.94      PS1   
PS1-10ky  55530.2   71.9 rP1  >23.24      PS1   
PS1-10ky  55536.2   75.0 rP1  >23.87      PS1   
PS1-10ky  55408.5    9.7 iP1   21.34 0.07 PS1   
PS1-10ky  55414.5   12.8 iP1   21.45 0.04 PS1   
PS1-10ky  55417.5   14.3 iP1   21.47 0.04 PS1   
PS1-10ky  55423.5   17.4 iP1   21.68 0.05 PS1   
PS1-10ky  55426.5   18.9 iP1   21.65 0.05 PS1   
PS1-10ky  55429.5   20.4 iP1   21.85 0.06 PS1   
PS1-10ky  55438.5   25.0 iP1   22.16 0.10 PS1   
PS1-10ky  55441.5   26.6 iP1   22.17 0.06 PS1   
PS1-10ky  55444.4   28.1 iP1   22.38 0.10 PS1   
PS1-10ky  55447.4   29.6 iP1   22.43 0.08 PS1   
PS1-10ky  55450.4   31.1 iP1   22.49 0.14 PS1   
PS1-10ky  55453.4   32.7 iP1   22.64 0.09 PS1   
PS1-10ky  55456.4   34.2 iP1   22.68 0.15 PS1   
PS1-10ky  55465.5   38.8 iP1   23.04 0.23 PS1   
PS1-10ky  55480.2   46.4 iP1  >23.39      PS1   
PS1-10ky  55486.2   49.5 iP1  >22.92      PS1   
PS1-10ky  55498.2   55.6 iP1  >24.16      PS1   
PS1-10ky  55501.4   57.2 iP1  >23.78      PS1   
PS1-10ky  55507.3   60.2 iP1  >23.99      PS1   
PS1-10ky  55510.2   61.7 iP1   23.81 0.34 PS1   
PS1-10ky  55534.3   74.0 iP1  >23.88      PS1   
PS1-10ky  55388.6   -0.5 zP1   21.49 0.07 PS1   
PS1-10ky  55400.6    5.7 zP1   21.76 0.29 PS1   
PS1-10ky  55409.5   10.2 zP1   21.45 0.06 PS1   
PS1-10ky  55412.5   11.8 zP1   21.61 0.08 PS1   
PS1-10ky  55415.6   13.3 zP1   21.49 0.09 PS1   
PS1-10ky  55424.5   17.9 zP1   21.79 0.11 PS1   
PS1-10ky  55427.5   19.4 zP1   21.78 0.06 PS1   
PS1-10ky  55436.4   24.0 zP1   22.07 0.15 PS1   
PS1-10ky  55439.3   25.5 zP1   21.93 0.06 PS1   
PS1-10ky  55442.5   27.1 zP1   22.04 0.09 PS1   
PS1-10ky  55445.4   28.6 zP1   22.19 0.10 PS1   
PS1-10ky  55448.4   30.1 zP1   22.34 0.12 PS1   
PS1-10ky  55451.5   31.7 zP1   22.64 0.27 PS1   
PS1-10ky  55454.4   33.2 zP1   22.56 0.15 PS1   
PS1-10ky  55457.3   34.7 zP1   22.59 0.20 PS1   
PS1-10ky  55466.4   39.3 zP1   22.90 0.25 PS1   
PS1-10ky  55475.2   43.8 zP1   22.97 0.30 PS1   
PS1-10ky  55481.2   46.9 zP1  >23.21      PS1   
PS1-10ky  55496.3   54.6 zP1  >22.59      PS1   
PS1-10ky  55499.2   56.1 zP1  >23.24      PS1   
PS1-10ky  55502.3   57.6 zP1  >23.38      PS1   
PS1-10ky  55508.2   60.7 zP1  >22.88      PS1   
PS1-10ky  55535.2   74.5 zP1  >23.15      PS1   
PS1-10ky  55547.2   80.6 zP1  >23.76      PS1   
PS1-11aib 55743.6  -59.1 gP1   23.16 0.21 PS1   
PS1-11aib 55764.6  -48.6 gP1   22.78 0.30 PS1   
PS1-11aib 55767.6  -47.1 gP1   22.36 0.10 PS1   
PS1-11aib 55770.5  -45.6 gP1   22.71 0.13 PS1   
PS1-11aib 55773.6  -44.1 gP1   22.71 0.15 PS1   
PS1-11aib 55776.6  -42.6 gP1   22.61 0.08 PS1   
PS1-11aib 55779.6  -41.1 gP1   22.68 0.09 PS1   
PS1-11aib 55782.4  -39.6 gP1   22.29 0.33 PS1   
PS1-11aib 55791.6  -35.1 gP1   22.10 0.25 PS1   
PS1-11aib 55794.5  -33.6 gP1   22.63 0.19 PS1   
PS1-11aib 55797.5  -32.1 gP1   22.60 0.12 PS1   
PS1-11aib 55800.3  -30.7 gP1   22.59 0.24 PS1   
PS1-11aib 55803.5  -29.1 gP1   22.67 0.10 PS1   
PS1-11aib 55806.4  -27.6 gP1   22.39 0.18 PS1   
PS1-11aib 55809.3  -26.2 gP1   22.47 0.18 PS1   
PS1-11aib 55812.4  -24.6 gP1   22.75 0.24 PS1   
PS1-11aib 55821.3  -20.2 gP1   22.67 0.16 PS1   
PS1-11aib 55824.3  -18.7 gP1   22.35 0.13 PS1   
PS1-11aib 55828.3  -16.7 gP1   22.35 0.04 PS1   
PS1-11aib 55830.3  -15.7 gP1   22.55 0.24 PS1   
PS1-11aib 55833.3  -14.2 gP1   22.33 0.12 PS1   
PS1-11aib 55836.2  -12.7 gP1   22.32 0.11 PS1   
PS1-11aib 55839.4  -11.1 gP1   21.93 0.17 PS1   
PS1-11aib 55852.3   -4.7 gP1   22.44 0.08 PS1   
PS1-11aib 55855.2   -3.2 gP1   22.38 0.09 PS1   
PS1-11aib 55858.2   -1.7 gP1   22.31 0.11 PS1   
PS1-11aib 55860.2   -0.7 gP1   22.50 0.10 PS1   
PS1-11aib 55863.3    0.8 gP1   22.58 0.12 PS1   
PS1-11aib 56147.5  143.2 gP1  >23.92      PS1   
PS1-11aib 56150.5  144.7 gP1  >23.87      PS1   
PS1-11aib 55836.5  -12.6 g     22.25 0.10 GS   
PS1-11aib 55913.7   26.1 g     22.86 0.13 GN   
PS1-11aib 56065.4  102.0 g     25.22 0.31 LDSS  
PS1-11aib 55743.6  -59.1 rP1   22.75 0.17 PS1   
PS1-11aib 55764.6  -48.6 rP1   22.29 0.13 PS1   
PS1-11aib 55767.6  -47.1 rP1   22.24 0.10 PS1   
PS1-11aib 55770.6  -45.6 rP1   22.18 0.08 PS1   
PS1-11aib 55773.6  -44.1 rP1   21.94 0.07 PS1   
PS1-11aib 55779.6  -41.1 rP1   22.04 0.09 PS1   
PS1-11aib 55782.4  -39.6 rP1   21.89 0.13 PS1   
PS1-11aib 55794.5  -33.6 rP1   21.83 0.07 PS1   
PS1-11aib 55800.3  -30.7 rP1   21.82 0.12 PS1   
PS1-11aib 55803.5  -29.1 rP1   21.99 0.11 PS1   
PS1-11aib 55806.4  -27.6 rP1   21.88 0.07 PS1   
PS1-11aib 55821.3  -20.2 rP1   21.68 0.08 PS1   
PS1-11aib 55824.3  -18.7 rP1   21.72 0.09 PS1   
PS1-11aib 55829.3  -16.2 rP1   21.57 0.05 PS1   
PS1-11aib 55833.3  -14.2 rP1   21.96 0.22 PS1   
PS1-11aib 55836.2  -12.7 rP1   21.63 0.10 PS1   
PS1-11aib 55839.4  -11.1 rP1   21.61 0.14 PS1   
PS1-11aib 55852.3   -4.7 rP1   21.46 0.05 PS1   
PS1-11aib 55855.2   -3.2 rP1   21.54 0.06 PS1   
PS1-11aib 55858.3   -1.7 rP1   21.58 0.05 PS1   
PS1-11aib 55859.4   -1.1 rP1   21.57 0.05 PS1   
PS1-11aib 55863.3    0.8 rP1   21.48 0.05 PS1   
PS1-11aib 56147.5  143.2 rP1  >23.58      PS1   
PS1-11aib 56150.5  144.7 rP1  >23.82      PS1   
PS1-11aib 56154.5  146.7 rP1  >23.59      PS1   
PS1-11aib 55836.5  -12.6 r     21.59 0.04 GS   
PS1-11aib 55913.7   26.1 r     22.08 0.08 GN   
PS1-11aib 56065.3  102.0 r     24.06 0.13 LDSS  
PS1-11aib 55738.6  -61.6 iP1  >23.23      PS1   
PS1-11aib 55741.6  -60.1 iP1   23.13 0.25 PS1   
PS1-11aib 55747.6  -57.1 iP1   22.76 0.19 PS1   
PS1-11aib 55765.6  -48.1 iP1   22.61 0.14 PS1   
PS1-11aib 55768.6  -46.6 iP1   22.14 0.07 PS1   
PS1-11aib 55771.4  -45.1 iP1   21.99 0.18 PS1   
PS1-11aib 55774.6  -43.6 iP1   21.96 0.08 PS1   
PS1-11aib 55777.4  -42.2 iP1   22.01 0.09 PS1   
PS1-11aib 55792.6  -34.6 iP1   21.82 0.09 PS1   
PS1-11aib 55801.3  -30.2 iP1   21.80 0.07 PS1   
PS1-11aib 55804.5  -28.6 iP1   21.79 0.07 PS1   
PS1-11aib 55807.3  -27.2 iP1   21.95 0.19 PS1   
PS1-11aib 55810.3  -25.7 iP1   21.74 0.06 PS1   
PS1-11aib 55819.3  -21.2 iP1   21.59 0.06 PS1   
PS1-11aib 55822.5  -19.6 iP1   21.60 0.05 PS1   
PS1-11aib 55825.3  -18.2 iP1   21.50 0.08 PS1   
PS1-11aib 55834.3  -13.7 iP1   21.49 0.06 PS1   
PS1-11aib 55850.3   -5.7 iP1   21.46 0.05 PS1   
PS1-11aib 55853.4   -4.1 iP1   21.42 0.04 PS1   
PS1-11aib 55861.3   -0.2 iP1   21.62 0.07 PS1   
PS1-11aib 55882.2   10.3 iP1  >21.63      PS1   
PS1-11aib 56136.6  137.7 iP1  >23.89      PS1   
PS1-11aib 56148.5  143.7 iP1  >24.03      PS1   
PS1-11aib 56151.6  145.2 iP1  >23.81      PS1   
PS1-11aib 56156.5  147.7 iP1  >23.47      PS1   
PS1-11aib 55836.5  -12.6 i     21.58 0.11 GS   
PS1-11aib 55913.7   26.1 i     21.86 0.09 GN   
PS1-11aib 56064.3  101.5 i     23.49 0.15 LDSS  
PS1-11aib 55739.5  -61.1 zP1  >22.94      PS1   
PS1-11aib 55742.6  -59.6 zP1   23.07 0.15 PS1   
PS1-11aib 55751.6  -55.1 zP1   22.80 0.19 PS1   
PS1-11aib 55754.6  -53.6 zP1   22.55 0.21 PS1   
PS1-11aib 55763.6  -49.1 zP1   22.22 0.21 PS1   
PS1-11aib 55769.6  -46.1 zP1   22.13 0.10 PS1   
PS1-11aib 55772.5  -44.6 zP1   22.68 0.29 PS1   
PS1-11aib 55775.6  -43.1 zP1   22.10 0.08 PS1   
PS1-11aib 55793.6  -34.1 zP1   22.13 0.13 PS1   
PS1-11aib 55796.6  -32.6 zP1   22.11 0.13 PS1   
PS1-11aib 55799.3  -31.2 zP1   22.04 0.10 PS1   
PS1-11aib 55802.5  -29.6 zP1   21.75 0.08 PS1   
PS1-11aib 55805.3  -28.2 zP1   21.98 0.15 PS1   
PS1-11aib 55808.3  -26.7 zP1   21.83 0.11 PS1   
PS1-11aib 55811.3  -25.2 zP1   21.84 0.10 PS1   
PS1-11aib 55823.3  -19.2 zP1   21.71 0.06 PS1   
PS1-11aib 55827.4  -17.1 zP1   21.70 0.06 PS1   
PS1-11aib 55830.3  -15.7 zP1   21.67 0.11 PS1   
PS1-11aib 55832.3  -14.7 zP1   21.60 0.14 PS1   
PS1-11aib 55854.3   -3.7 zP1   21.67 0.06 PS1   
PS1-11aib 55857.2   -2.2 zP1   21.55 0.05 PS1   
PS1-11aib 55860.2   -0.7 zP1   21.61 0.06 PS1   
PS1-11aib 55862.2    0.3 zP1  >21.88      PS1   
PS1-11aib 55891.2   14.8 zP1   21.68 0.08 PS1   
PS1-11aib 56137.6  138.2 zP1  >23.32      PS1   
PS1-11aib 56146.4  142.6 zP1  >23.78      PS1   
PS1-11aib 56149.6  144.2 zP1  >23.18      PS1   
PS1-11aib 56155.5  147.2 zP1   23.45 0.31 PS1   
PS1-11aib 56157.4  148.1 zP1  >22.56      PS1   
PS1-11aib 55836.5  -12.6 z     22.18 0.39 GS   
PS1-11aib 55913.7   26.1 z     21.78 0.11 GN   
PS1-11aib 56064.4  101.5 z     23.32 0.27 LDSS  
PS1-10ahf 55389.5  -59.7 gP1  >23.93      PS1   
PS1-10ahf 55398.6  -55.4 gP1  >23.42      PS1   
PS1-10ahf 55410.6  -49.7 gP1  >22.97      PS1   
PS1-10ahf 55413.6  -48.3 gP1  >23.80      PS1   
PS1-10ahf 55416.6  -46.9 gP1  >24.10      PS1   
PS1-10ahf 55422.6  -44.0 gP1  >23.70      PS1   
PS1-10ahf 55425.6  -42.6 gP1  >23.88      PS1   
PS1-10ahf 55428.6  -41.1 gP1  >23.90      PS1   
PS1-10ahf 55440.5  -35.4 gP1  >23.49      PS1   
PS1-10ahf 55443.5  -34.0 gP1  >24.21      PS1   
PS1-10ahf 55446.6  -32.6 gP1  >24.01      PS1   
PS1-10ahf 55449.5  -31.2 gP1  >23.06      PS1   
PS1-10ahf 55452.4  -29.8 gP1  >24.05      PS1   
PS1-10ahf 55458.3  -27.0 gP1  >22.36      PS1   
PS1-10ahf 55467.4  -22.6 gP1  >22.80      PS1   
PS1-10ahf 55476.5  -18.3 gP1  >23.99      PS1   
PS1-10ahf 55479.3  -17.0 gP1  >23.43      PS1   
PS1-10ahf 55485.3  -14.1 gP1  >23.37      PS1   
PS1-10ahf 55500.3   -7.0 gP1  >24.15      PS1   
PS1-10ahf 55503.3   -5.5 gP1  >23.96      PS1   
PS1-10ahf 55530.3    7.3 gP1  >22.94      PS1   
PS1-10ahf 55389.5  -59.7 rP1  >23.96      PS1   
PS1-10ahf 55398.6  -55.4 rP1  >23.13      PS1   
PS1-10ahf 55410.6  -49.7 rP1  >23.43      PS1   
PS1-10ahf 55413.5  -48.3 rP1  >23.71      PS1   
PS1-10ahf 55416.6  -46.8 rP1  >23.86      PS1   
PS1-10ahf 55422.6  -44.0 rP1  >23.51      PS1   
PS1-10ahf 55425.6  -42.6 rP1  >23.36      PS1   
PS1-10ahf 55440.5  -35.4 rP1  >23.57      PS1   
PS1-10ahf 55443.5  -34.0 rP1   23.60 0.28 PS1   
PS1-10ahf 55446.6  -32.6 rP1  >23.99      PS1   
PS1-10ahf 55449.5  -31.2 rP1  >22.94      PS1   
PS1-10ahf 55452.4  -29.8 rP1   23.50 0.32 PS1   
PS1-10ahf 55467.4  -22.6 rP1  >23.06      PS1   
PS1-10ahf 55476.5  -18.3 rP1   23.08 0.18 PS1   
PS1-10ahf 55479.3  -17.0 rP1   23.26 0.27 PS1   
PS1-10ahf 55482.3  -15.6 rP1   22.96 0.24 PS1   
PS1-10ahf 55485.3  -14.1 rP1   23.29 0.32 PS1   
PS1-10ahf 55500.3   -7.0 rP1   23.33 0.20 PS1   
PS1-10ahf 55530.3    7.3 rP1  >22.93      PS1   
PS1-10ahf 55536.3   10.2 rP1   22.73 0.22 PS1   
PS1-10ahf 55411.6  -49.2 iP1  >23.39      PS1   
PS1-10ahf 55414.6  -47.8 iP1   23.56 0.30 PS1   
PS1-10ahf 55417.6  -46.4 iP1   23.36 0.26 PS1   
PS1-10ahf 55423.6  -43.5 iP1   23.22 0.25 PS1   
PS1-10ahf 55426.6  -42.1 iP1  >23.43      PS1   
PS1-10ahf 55438.6  -36.4 iP1  >23.37      PS1   
PS1-10ahf 55441.5  -35.0 iP1   22.90 0.19 PS1   
PS1-10ahf 55444.5  -33.6 iP1   23.06 0.21 PS1   
PS1-10ahf 55447.5  -32.1 iP1   22.72 0.15 PS1   
PS1-10ahf 55453.5  -29.3 iP1   22.89 0.17 PS1   
PS1-10ahf 55456.5  -27.9 iP1   22.61 0.12 PS1   
PS1-10ahf 55465.5  -23.5 iP1   22.57 0.26 PS1   
PS1-10ahf 55468.4  -22.2 iP1   22.64 0.36 PS1   
PS1-10ahf 55477.3  -17.9 iP1   22.67 0.15 PS1   
PS1-10ahf 55480.4  -16.5 iP1   22.70 0.15 PS1   
PS1-10ahf 55483.3  -15.1 iP1   22.65 0.13 PS1   
PS1-10ahf 55498.3   -7.9 iP1   22.74 0.16 PS1   
PS1-10ahf 55501.4   -6.5 iP1   22.83 0.21 PS1   
PS1-10ahf 55504.4   -5.0 iP1   22.66 0.19 PS1   
PS1-10ahf 55507.3   -3.6 iP1   22.74 0.16 PS1   
PS1-10ahf 55510.3   -2.2 iP1   22.58 0.13 PS1   
PS1-10ahf 55534.3    9.2 iP1   22.48 0.15 PS1   
PS1-10ahf 55388.6  -60.2 zP1  >23.15      PS1   
PS1-10ahf 55412.5  -48.8 zP1  >23.14      PS1   
PS1-10ahf 55415.6  -47.3 zP1  >22.41      PS1   
PS1-10ahf 55424.6  -43.0 zP1  >22.98      PS1   
PS1-10ahf 55427.6  -41.6 zP1  >23.24      PS1   
PS1-10ahf 55439.5  -35.9 zP1  >22.82      PS1   
PS1-10ahf 55442.6  -34.5 zP1  >22.85      PS1   
PS1-10ahf 55445.5  -33.1 zP1  >23.22      PS1   
PS1-10ahf 55448.5  -31.7 zP1   23.08 0.34 PS1   
PS1-10ahf 55451.5  -30.2 zP1  >22.30      PS1   
PS1-10ahf 55457.4  -27.4 zP1   22.76 0.34 PS1   
PS1-10ahf 55466.4  -23.1 zP1   22.46 0.26 PS1   
PS1-10ahf 55475.3  -18.9 zP1   22.53 0.29 PS1   
PS1-10ahf 55478.3  -17.5 zP1   22.30 0.20 PS1   
PS1-10ahf 55481.3  -16.0 zP1  >22.93      PS1   
PS1-10ahf 55484.2  -14.6 zP1   22.47 0.20 PS1   
PS1-10ahf 55487.3  -13.2 zP1  >21.76      PS1   
PS1-10ahf 55499.3   -7.5 zP1   22.60 0.26 PS1   
PS1-10ahf 55502.3   -6.0 zP1   22.55 0.24 PS1   
PS1-10ahf 55508.3   -3.2 zP1   22.70 0.31 PS1   
PS1-10ahf 55535.2    9.7 zP1   22.42 0.21 PS1   
PS1-10pm  55203.6  -67.8 gP1  >23.87      PS1   
PS1-10pm  55209.6  -65.1 gP1  >23.50      PS1   
PS1-10pm  55212.6  -63.7 gP1  >24.02      PS1   
PS1-10pm  55215.6  -62.4 gP1  >24.16      PS1   
PS1-10pm  55221.6  -59.7 gP1  >23.70      PS1   
PS1-10pm  55230.6  -55.6 gP1  >23.18      PS1   
PS1-10pm  55233.5  -54.2 gP1  >23.73      PS1   
PS1-10pm  55236.6  -52.9 gP1  >24.01      PS1   
PS1-10pm  55239.5  -51.5 gP1  >24.22      PS1   
PS1-10pm  55242.5  -50.2 gP1  >24.02      PS1   
PS1-10pm  55248.5  -47.5 gP1  >23.94      PS1   
PS1-10pm  55251.5  -46.1 gP1  >23.13      PS1   
PS1-10pm  55266.5  -39.3 gP1  >22.98      PS1   
PS1-10pm  55269.6  -37.9 gP1   23.39 0.34 PS1   
PS1-10pm  55272.6  -36.6 gP1  >23.40      PS1   
PS1-10pm  55275.5  -35.2 gP1   23.18 0.20 PS1   
PS1-10pm  55301.3  -23.5 gP1   23.03 0.20 PS1   
PS1-10pm  55302.4  -23.0 gP1   22.59 0.15 PS1   
PS1-10pm  55305.3  -21.7 gP1   22.65 0.19 PS1   
PS1-10pm  55326.4  -12.1 gP1   23.17 0.26 PS1   
PS1-10pm  55329.4  -10.8 gP1   23.09 0.20 PS1   
PS1-10pm  55332.3   -9.5 gP1   23.40 0.23 PS1   
PS1-10pm  55350.3   -1.3 gP1   23.61 0.23 PS1   
PS1-10pm  55353.3    0.1 gP1   23.62 0.32 PS1   
PS1-10pm  55359.3    2.8 gP1  >23.07      PS1   
PS1-10pm  55362.3    4.1 gP1  >23.79      PS1   
PS1-10pm  55365.3    5.5 gP1  >23.71      PS1   
PS1-10pm  55596.6  110.3 gP1  >24.07      PS1   
PS1-10pm  55602.5  113.0 gP1  >24.05      PS1   
PS1-10pm  55605.6  114.4 gP1  >23.01      PS1   
PS1-10pm  55632.6  126.7 gP1  >23.91      PS1   
PS1-10pm  55635.5  128.0 gP1  >23.51      PS1   
PS1-10pm  55203.6  -67.8 rP1  >24.06      PS1   
PS1-10pm  55209.6  -65.1 rP1  >23.92      PS1   
PS1-10pm  55212.6  -63.7 rP1  >24.61      PS1   
PS1-10pm  55215.6  -62.4 rP1  >24.41      PS1   
PS1-10pm  55221.6  -59.7 rP1  >23.52      PS1   
PS1-10pm  55230.6  -55.6 rP1  >23.42      PS1   
PS1-10pm  55233.5  -54.2 rP1  >23.76      PS1   
PS1-10pm  55236.6  -52.9 rP1  >23.96      PS1   
PS1-10pm  55239.6  -51.5 rP1  >24.35      PS1   
PS1-10pm  55242.6  -50.2 rP1  >24.16      PS1   
PS1-10pm  55248.5  -47.4 rP1  >23.95      PS1   
PS1-10pm  55251.5  -46.1 rP1  >23.43      PS1   
PS1-10pm  55266.6  -39.3 rP1  >23.37      PS1   
PS1-10pm  55269.6  -37.9 rP1  >23.23      PS1   
PS1-10pm  55272.6  -36.5 rP1   23.21 0.21 PS1   
PS1-10pm  55301.3  -23.5 rP1   22.53 0.14 PS1   
PS1-10pm  55302.5  -23.0 rP1   22.49 0.20 PS1   
PS1-10pm  55305.4  -21.7 rP1   22.50 0.17 PS1   
PS1-10pm  55326.4  -12.1 rP1   22.20 0.10 PS1   
PS1-10pm  55329.4  -10.8 rP1   22.27 0.08 PS1   
PS1-10pm  55332.3   -9.5 rP1   22.36 0.08 PS1   
PS1-10pm  55350.3   -1.3 rP1   22.40 0.08 PS1   
PS1-10pm  55353.4    0.1 rP1   22.53 0.11 PS1   
PS1-10pm  55359.3    2.8 rP1  >22.62      PS1   
PS1-10pm  55362.3    4.1 rP1   22.76 0.12 PS1   
PS1-10pm  55365.3    5.5 rP1   22.70 0.17 PS1   
PS1-10pm  55605.6  114.4 rP1  >23.23      PS1   
PS1-10pm  55632.6  126.7 rP1  >24.00      PS1   
PS1-10pm  55635.5  128.0 rP1  >23.88      PS1   
PS1-10pm  55189.6  -74.1 iP1  >24.01      PS1   
PS1-10pm  55192.6  -72.8 iP1  >23.80      PS1   
PS1-10pm  55207.6  -66.0 iP1  >24.53      PS1   
PS1-10pm  55210.6  -64.6 iP1  >23.94      PS1   
PS1-10pm  55213.6  -63.3 iP1  >24.60      PS1   
PS1-10pm  55219.6  -60.5 iP1  >24.30      PS1   
PS1-10pm  55222.6  -59.2 iP1  >24.20      PS1   
PS1-10pm  55231.6  -55.1 iP1  >23.87      PS1   
PS1-10pm  55234.6  -53.8 iP1  >24.27      PS1   
PS1-10pm  55237.6  -52.4 iP1  >24.94      PS1   
PS1-10pm  55240.5  -51.1 iP1  >24.29      PS1   
PS1-10pm  55243.5  -49.7 iP1  >24.38      PS1   
PS1-10pm  55246.5  -48.4 iP1  >24.24      PS1   
PS1-10pm  55249.6  -47.0 iP1  >24.18      PS1   
PS1-10pm  55252.6  -45.6 iP1  >23.43      PS1   
PS1-10pm  55258.6  -42.9 iP1  >23.64      PS1   
PS1-10pm  55264.5  -40.2 iP1  >22.96      PS1   
PS1-10pm  55276.6  -34.7 iP1   23.20 0.18 PS1   
PS1-10pm  55288.4  -29.4 iP1   23.07 0.26 PS1   
PS1-10pm  55297.3  -25.3 iP1   22.36 0.08 PS1   
PS1-10pm  55303.5  -22.5 iP1   22.34 0.08 PS1   
PS1-10pm  55327.4  -11.7 iP1   22.01 0.08 PS1   
PS1-10pm  55330.3  -10.4 iP1   21.97 0.08 PS1   
PS1-10pm  55339.3   -6.3 iP1   21.64 0.12 PS1   
PS1-10pm  55348.3   -2.2 iP1   22.02 0.07 PS1   
PS1-10pm  55354.3    0.5 iP1   22.09 0.08 PS1   
PS1-10pm  55360.3    3.2 iP1   22.35 0.12 PS1   
PS1-10pm  55363.3    4.6 iP1   22.26 0.10 PS1   
PS1-10pm  55366.3    5.9 iP1   22.23 0.11 PS1   
PS1-10pm  55567.6   97.2 iP1  >24.24      PS1   
PS1-10pm  55594.6  109.4 iP1  >24.76      PS1   
PS1-10pm  55597.6  110.8 iP1  >24.23      PS1   
PS1-10pm  55615.6  118.9 iP1  >22.20      PS1   
PS1-10pm  55630.6  125.7 iP1  >23.57      PS1   
PS1-10pm  55633.6  127.1 iP1  >24.53      PS1   
PS1-10pm  55636.4  128.4 iP1  >23.47      PS1   
PS1-10pm  55645.6  132.5 iP1  >23.78      PS1   
PS1-10pm  55193.7  -72.3 zP1  >23.06      PS1   
PS1-10pm  55199.6  -69.6 zP1  >23.31      PS1   
PS1-10pm  55202.6  -68.3 zP1  >23.04      PS1   
PS1-10pm  55208.7  -65.5 zP1  >23.56      PS1   
PS1-10pm  55214.6  -62.8 zP1  >23.82      PS1   
PS1-10pm  55220.6  -60.1 zP1  >23.47      PS1   
PS1-10pm  55223.6  -58.8 zP1  >23.16      PS1   
PS1-10pm  55235.6  -53.3 zP1  >23.26      PS1   
PS1-10pm  55238.6  -52.0 zP1  >23.47      PS1   
PS1-10pm  55241.5  -50.6 zP1  >23.36      PS1   
PS1-10pm  55247.5  -47.9 zP1  >23.14      PS1   
PS1-10pm  55250.6  -46.5 zP1  >23.48      PS1   
PS1-10pm  55268.6  -38.4 zP1  >22.71      PS1   
PS1-10pm  55274.6  -35.7 zP1  >21.85      PS1   
PS1-10pm  55280.4  -33.0 zP1   23.09 0.29 PS1   
PS1-10pm  55298.4  -24.8 zP1   22.35 0.11 PS1   
PS1-10pm  55304.3  -22.2 zP1   22.11 0.17 PS1   
PS1-10pm  55322.4  -14.0 zP1   22.01 0.11 PS1   
PS1-10pm  55325.4  -12.6 zP1   21.90 0.10 PS1   
PS1-10pm  55331.3   -9.9 zP1   22.15 0.18 PS1   
PS1-10pm  55340.3   -5.9 zP1   21.79 0.18 PS1   
PS1-10pm  55352.3   -0.4 zP1   21.80 0.10 PS1   
PS1-10pm  55355.3    0.9 zP1   21.57 0.32 PS1   
PS1-10pm  55361.3    3.7 zP1   21.99 0.15 PS1   
PS1-10pm  55367.3    6.4 zP1   22.11 0.14 PS1   
PS1-10pm  55595.6  109.9 zP1  >23.88      PS1   
PS1-10pm  55613.5  118.0 zP1  >23.57      PS1   
PS1-10pm  55631.4  126.1 zP1  >23.66      PS1   
PS1-10pm  55634.6  127.6 zP1  >22.65      PS1   
PS1-10pm  55649.6  134.4 zP1  >22.78      PS1   
PS1-11tt  55602.6  -46.3 gP1  >23.93      PS1   
PS1-11tt  55674.5  -14.8 gP1  >23.73      PS1   
PS1-11tt  55677.6  -13.5 gP1  >23.95      PS1   
PS1-11tt  55701.6   -2.9 gP1  >22.93      PS1   
PS1-11tt  55710.5    0.9 gP1   23.89 0.32 PS1   
PS1-11tt  55722.4    6.2 gP1  >22.71      PS1   
PS1-11tt  55737.4   12.7 gP1  >23.97      PS1   
PS1-11tt  55740.4   14.1 gP1  >22.85      PS1   
PS1-11tt  55743.3   15.3 gP1  >23.73      PS1   
PS1-11tt  55746.3   16.7 gP1  >24.17      PS1   
PS1-11tt  55752.3   19.3 gP1  >23.05      PS1   
PS1-11tt  55761.3   23.2 gP1  >23.93      PS1   
PS1-11tt  55764.3   24.5 gP1  >23.38      PS1   
PS1-11tt  55767.3   25.8 gP1  >23.99      PS1   
PS1-11tt  55770.3   27.1 gP1  >23.91      PS1   
PS1-11tt  55773.3   28.5 gP1  >23.69      PS1   
PS1-11tt  55776.3   29.8 gP1  >24.02      PS1   
PS1-11tt  55779.3   31.1 gP1  >22.99      PS1   
PS1-11tt  55791.3   36.4 gP1  >23.97      PS1   
PS1-11tt  55794.3   37.7 gP1  >23.92      PS1   
PS1-11tt  55797.3   39.0 gP1  >24.02      PS1   
PS1-11tt  55800.2   40.3 gP1  >22.87      PS1   
PS1-11tt  55803.3   41.6 gP1  >23.73      PS1   
PS1-11tt  55806.2   42.9 gP1  >23.23      PS1   
PS1-11tt  55720.0    5.1 g     24.07 0.26 GN   
PS1-11tt  55748.9   17.8 g    >24.67      GN   
PS1-11tt  55602.6  -46.3 rP1   23.82 0.34 PS1   
PS1-11tt  55674.5  -14.8 rP1   22.93 0.18 PS1   
PS1-11tt  55677.6  -13.4 rP1   22.59 0.15 PS1   
PS1-11tt  55701.6   -2.9 rP1   23.12 0.31 PS1   
PS1-11tt  55710.5    1.0 rP1   22.82 0.14 PS1   
PS1-11tt  55722.4    6.2 rP1  >22.64      PS1   
PS1-11tt  55737.4   12.8 rP1  >23.31      PS1   
PS1-11tt  55740.4   14.1 rP1  >22.43      PS1   
PS1-11tt  55743.3   15.3 rP1   23.17 0.22 PS1   
PS1-11tt  55746.3   16.7 rP1   23.55 0.25 PS1   
PS1-11tt  55752.3   19.3 rP1  >23.49      PS1   
PS1-11tt  55761.3   23.2 rP1  >23.76      PS1   
PS1-11tt  55764.3   24.5 rP1  >22.78      PS1   
PS1-11tt  55767.3   25.8 rP1  >23.85      PS1   
PS1-11tt  55770.3   27.2 rP1  >23.74      PS1   
PS1-11tt  55773.3   28.5 rP1  >23.67      PS1   
PS1-11tt  55776.3   29.8 rP1  >23.97      PS1   
PS1-11tt  55779.3   31.1 rP1  >23.64      PS1   
PS1-11tt  55791.3   36.4 rP1  >23.87      PS1   
PS1-11tt  55794.3   37.7 rP1  >23.95      PS1   
PS1-11tt  55797.3   39.0 rP1  >23.95      PS1   
PS1-11tt  55800.3   40.3 rP1  >22.26      PS1   
PS1-11tt  55803.3   41.6 rP1  >23.71      PS1   
PS1-11tt  55806.3   42.9 rP1  >23.37      PS1   
PS1-11tt  55720.0    5.1 r     22.80 0.11 GN   
PS1-11tt  55748.9   17.8 r     23.83 0.11 GN   
PS1-11tt  55615.6  -40.6 iP1  >22.51      PS1   
PS1-11tt  55672.5  -15.7 iP1   22.36 0.12 PS1   
PS1-11tt  55675.6  -14.3 iP1   22.18 0.09 PS1   
PS1-11tt  55678.6  -13.0 iP1   22.16 0.12 PS1   
PS1-11tt  55693.4   -6.5 iP1  >21.85      PS1   
PS1-11tt  55702.5   -2.5 iP1   22.09 0.09 PS1   
PS1-11tt  55708.4    0.1 iP1   22.10 0.13 PS1   
PS1-11tt  55711.5    1.4 iP1   22.32 0.07 PS1   
PS1-11tt  55714.4    2.7 iP1   22.19 0.06 PS1   
PS1-11tt  55723.4    6.6 iP1   22.33 0.08 PS1   
PS1-11tt  55735.5   11.9 iP1   22.08 0.25 PS1   
PS1-11tt  55738.4   13.2 iP1  >23.37      PS1   
PS1-11tt  55741.5   14.5 iP1   22.78 0.15 PS1   
PS1-11tt  55744.3   15.8 iP1   22.69 0.12 PS1   
PS1-11tt  55747.3   17.1 iP1   22.63 0.09 PS1   
PS1-11tt  55753.3   19.7 iP1   22.81 0.10 PS1   
PS1-11tt  55762.3   23.7 iP1   22.97 0.15 PS1   
PS1-11tt  55765.3   25.0 iP1   22.53 0.26 PS1   
PS1-11tt  55768.3   26.3 iP1   22.87 0.11 PS1   
PS1-11tt  55771.3   27.6 iP1   22.95 0.31 PS1   
PS1-11tt  55774.3   28.9 iP1   23.02 0.11 PS1   
PS1-11tt  55777.3   30.2 iP1   23.07 0.14 PS1   
PS1-11tt  55789.3   35.5 iP1   23.06 0.17 PS1   
PS1-11tt  55792.3   36.8 iP1   23.12 0.18 PS1   
PS1-11tt  55795.3   38.1 iP1   23.53 0.26 PS1   
PS1-11tt  55801.3   40.7 iP1   23.11 0.28 PS1   
PS1-11tt  55804.3   42.0 iP1   23.43 0.24 PS1   
PS1-11tt  55807.2   43.3 iP1  >23.33      PS1   
PS1-11tt  55720.0    5.1 i     22.28 0.12 GN   
PS1-11tt  55748.9   17.8 i     22.54 0.11 GN   
PS1-11tt  55595.7  -49.3 zP1  >23.49      PS1   
PS1-11tt  55673.6  -15.2 zP1   22.07 0.12 PS1   
PS1-11tt  55676.6  -13.9 zP1   21.89 0.30 PS1   
PS1-11tt  55694.5   -6.1 zP1  >21.12      PS1   
PS1-11tt  55724.4    7.1 zP1   21.82 0.16 PS1   
PS1-11tt  55736.5   12.3 zP1   22.25 0.12 PS1   
PS1-11tt  55739.5   13.7 zP1   22.21 0.23 PS1   
PS1-11tt  55742.3   14.9 zP1   22.18 0.10 PS1   
PS1-11tt  55745.3   16.2 zP1   22.22 0.10 PS1   
PS1-11tt  55748.3   17.5 zP1   22.34 0.10 PS1   
PS1-11tt  55751.3   18.8 zP1   22.29 0.16 PS1   
PS1-11tt  55754.3   20.2 zP1   22.27 0.11 PS1   
PS1-11tt  55760.3   22.8 zP1   22.32 0.16 PS1   
PS1-11tt  55763.3   24.1 zP1   22.43 0.19 PS1   
PS1-11tt  55766.3   25.4 zP1   22.49 0.26 PS1   
PS1-11tt  55769.3   26.7 zP1   22.45 0.13 PS1   
PS1-11tt  55775.3   29.3 zP1   22.50 0.12 PS1   
PS1-11tt  55778.3   30.6 zP1   22.47 0.19 PS1   
PS1-11tt  55790.3   35.9 zP1   22.69 0.13 PS1   
PS1-11tt  55793.3   37.2 zP1   22.77 0.20 PS1   
PS1-11tt  55796.3   38.5 zP1   22.82 0.20 PS1   
PS1-11tt  55799.2   39.8 zP1   22.71 0.31 PS1   
PS1-11tt  55802.2   41.2 zP1   23.05 0.28 PS1   
PS1-11tt  55805.2   42.5 zP1   23.18 0.35 PS1   
PS1-11tt  55748.9   17.8 z     22.15 0.15 GN   
PS1-11afv 55596.6  -55.5 gP1  >24.59      PS1   
PS1-11afv 55602.5  -53.0 gP1  >24.31      PS1   
PS1-11afv 55605.6  -51.7 gP1  >22.85      PS1   
PS1-11afv 55632.6  -40.5 gP1  >24.06      PS1   
PS1-11afv 55635.5  -39.3 gP1  >23.23      PS1   
PS1-11afv 55650.6  -33.0 gP1  >23.38      PS1   
PS1-11afv 55653.5  -31.8 gP1  >24.45      PS1   
PS1-11afv 55662.4  -28.1 gP1  >24.10      PS1   
PS1-11afv 55665.3  -26.9 gP1  >23.04      PS1   
PS1-11afv 55674.3  -23.2 gP1  >24.69      PS1   
PS1-11afv 55677.4  -21.9 gP1  >24.43      PS1   
PS1-11afv 55680.3  -20.7 gP1  >23.77      PS1   
PS1-11afv 55692.4  -15.7 gP1   23.82 0.35 PS1   
PS1-11afv 55701.3  -12.0 gP1   23.87 0.21 PS1   
PS1-11afv 55710.3   -8.2 gP1   23.50 0.17 PS1   
PS1-11afv 55719.3   -4.5 gP1   23.65 0.21 PS1   
PS1-11afv 55722.3   -3.2 gP1  >22.94      PS1   
PS1-11afv 55731.3    0.5 gP1   22.94 0.25 PS1   
PS1-11afv 55751.8    9.0 g    >23.05      GN   
PS1-11afv 55596.6  -55.4 rP1  >24.51      PS1   
PS1-11afv 55596.6  -55.4 rP1  >24.46      PS1   
PS1-11afv 55605.6  -51.7 rP1  >23.30      PS1   
PS1-11afv 55632.6  -40.5 rP1  >24.12      PS1   
PS1-11afv 55635.5  -39.3 rP1  >23.72      PS1   
PS1-11afv 55650.6  -33.0 rP1  >23.06      PS1   
PS1-11afv 55653.5  -31.8 rP1  >23.98      PS1   
PS1-11afv 55662.4  -28.1 rP1  >23.80      PS1   
PS1-11afv 55665.3  -26.9 rP1  >23.27      PS1   
PS1-11afv 55674.4  -23.2 rP1  >24.20      PS1   
PS1-11afv 55677.4  -21.9 rP1  >24.12      PS1   
PS1-11afv 55680.3  -20.7 rP1  >23.81      PS1   
PS1-11afv 55692.4  -15.7 rP1  >23.85      PS1   
PS1-11afv 55701.3  -12.0 rP1   23.10 0.13 PS1   
PS1-11afv 55710.3   -8.2 rP1   22.94 0.09 PS1   
PS1-11afv 55719.3   -4.5 rP1   22.63 0.09 PS1   
PS1-11afv 55722.3   -3.2 rP1   22.66 0.22 PS1   
PS1-11afv 55731.3    0.5 rP1   22.63 0.21 PS1   
PS1-11afv 55751.8    9.0 r     22.37 0.15 GN   
PS1-11afv 55762.7   13.6 r     22.77 0.28 GN   
PS1-11afv 55567.6  -67.5 iP1  >23.97      PS1   
PS1-11afv 55594.6  -56.3 iP1  >24.43      PS1   
PS1-11afv 55597.6  -55.0 iP1  >23.71      PS1   
PS1-11afv 55615.6  -47.6 iP1  >21.77      PS1   
PS1-11afv 55633.6  -40.1 iP1  >24.35      PS1   
PS1-11afv 55636.4  -38.9 iP1  >23.63      PS1   
PS1-11afv 55645.6  -35.1 iP1  >23.13      PS1   
PS1-11afv 55651.5  -32.6 iP1  >24.01      PS1   
PS1-11afv 55663.3  -27.7 iP1  >24.21      PS1   
PS1-11afv 55666.3  -26.5 iP1  >23.49      PS1   
PS1-11afv 55672.4  -24.0 iP1  >24.18      PS1   
PS1-11afv 55675.4  -22.7 iP1  >24.15      PS1   
PS1-11afv 55678.3  -21.5 iP1  >24.07      PS1   
PS1-11afv 55681.3  -20.3 iP1  >23.90      PS1   
PS1-11afv 55702.3  -11.5 iP1   22.71 0.26 PS1   
PS1-11afv 55705.3  -10.3 iP1   22.88 0.13 PS1   
PS1-11afv 55708.3   -9.0 iP1   23.12 0.27 PS1   
PS1-11afv 55711.3   -7.8 iP1   22.60 0.08 PS1   
PS1-11afv 55714.3   -6.6 iP1   22.62 0.10 PS1   
PS1-11afv 55720.3   -4.1 iP1   22.22 0.17 PS1   
PS1-11afv 55723.3   -2.8 iP1   22.28 0.08 PS1   
PS1-11afv 55732.3    0.9 iP1   22.30 0.11 PS1   
PS1-11afv 55738.3    3.4 iP1   22.27 0.24 PS1   
PS1-11afv 55751.8    9.0 i     22.41 0.20 GN   
PS1-11afv 55762.8   13.6 i     22.51 0.32 GN   
PS1-11afv 55595.6  -55.9 zP1  >23.69      PS1   
PS1-11afv 55613.5  -48.5 zP1  >23.14      PS1   
PS1-11afv 55631.4  -41.0 zP1  >23.36      PS1   
PS1-11afv 55634.6  -39.7 zP1  >23.03      PS1   
PS1-11afv 55646.5  -34.7 zP1  >23.34      PS1   
PS1-11afv 55649.6  -33.4 zP1  >22.84      PS1   
PS1-11afv 55664.4  -27.3 zP1  >23.22      PS1   
PS1-11afv 55673.4  -23.6 zP1  >23.48      PS1   
PS1-11afv 55676.4  -22.3 zP1  >22.92      PS1   
PS1-11afv 55706.3   -9.9 zP1   22.58 0.27 PS1   
PS1-11afv 55712.3   -7.4 zP1   22.44 0.13 PS1   
PS1-11afv 55718.3   -4.9 zP1   23.04 0.29 PS1   
PS1-11afv 55724.3   -2.4 zP1   22.21 0.21 PS1   
PS1-11afv 55736.3    2.6 zP1   22.05 0.12 PS1   
PS1-11afv 55751.8    9.0 z     22.59 0.45 GN   
PS1-11afv 55762.7   13.6 z    >21.48      GN   
PS1-13or  56325.5  -33.9 gP1  >23.20      PS1   
PS1-13or  56328.5  -32.7 gP1  >23.78      PS1   
PS1-13or  56331.6  -31.5 gP1   23.70 0.35 PS1   
PS1-13or  56333.4  -30.8 gP1   23.44 0.13 PS1   
PS1-13or  56336.5  -29.5 gP1   23.72 0.32 PS1   
PS1-13or  56354.4  -22.4 gP1   23.17 0.26 PS1   
PS1-13or  56357.4  -21.3 gP1   22.72 0.10 PS1   
PS1-13or  56360.3  -20.1 gP1   22.82 0.12 PS1   
PS1-13or  56384.3  -10.6 gP1   22.82 0.15 PS1   
PS1-13or  56387.4   -9.4 gP1   22.87 0.15 PS1   
PS1-13or  56395.3   -6.2 gP1   22.61 0.10 PS1   
PS1-13or  56416.3    2.1 gP1   22.87 0.16 PS1   
PS1-13or  56625.6   85.2 gP1  >23.48      PS1   
PS1-13or  56630.6   87.1 gP1  >23.94      PS1   
PS1-13or  56636.6   89.5 gP1  >23.79      PS1   
PS1-13or  56657.6   97.9 gP1  >23.65      PS1   
PS1-13or  56666.6  101.4 gP1  >23.72      PS1   
PS1-13or  56682.5  107.8 gP1  >24.18      PS1   
PS1-13or  56709.3  118.4 gP1  >23.34      PS1   
PS1-13or  56325.6  -33.9 rP1   23.18 0.27 PS1   
PS1-13or  56328.5  -32.7 rP1   22.83 0.19 PS1   
PS1-13or  56331.6  -31.5 rP1   22.84 0.12 PS1   
PS1-13or  56336.5  -29.5 rP1   22.54 0.10 PS1   
PS1-13or  56354.5  -22.4 rP1   22.11 0.09 PS1   
PS1-13or  56357.4  -21.3 rP1   22.20 0.05 PS1   
PS1-13or  56360.3  -20.1 rP1   22.18 0.09 PS1   
PS1-13or  56384.3  -10.6 rP1   21.89 0.06 PS1   
PS1-13or  56387.4   -9.3 rP1   21.91 0.08 PS1   
PS1-13or  56391.3   -7.8 rP1   21.79 0.04 PS1   
PS1-13or  56395.3   -6.2 rP1   21.96 0.06 PS1   
PS1-13or  56416.3    2.1 rP1   22.20 0.09 PS1   
PS1-13or  56625.6   85.2 rP1  >24.13      PS1   
PS1-13or  56630.6   87.1 rP1  >24.50      PS1   
PS1-13or  56636.6   89.5 rP1  >24.14      PS1   
PS1-13or  56666.6  101.4 rP1  >23.54      PS1   
PS1-13or  56682.6  107.8 rP1  >23.94      PS1   
PS1-13or  56709.4  118.4 rP1  >23.24      PS1   
PS1-13or  56326.5  -33.5 iP1   23.49 0.18 PS1   
PS1-13or  56337.5  -29.2 iP1   22.93 0.14 PS1   
PS1-13or  56344.5  -26.4 iP1  >23.09      PS1   
PS1-13or  56352.5  -23.2 iP1   22.39 0.14 PS1   
PS1-13or  56355.5  -22.0 iP1   22.29 0.13 PS1   
PS1-13or  56358.3  -20.9 iP1   22.32 0.11 PS1   
PS1-13or  56363.3  -18.9 iP1   22.27 0.10 PS1   
PS1-13or  56369.3  -16.5 iP1   22.22 0.26 PS1   
PS1-13or  56385.4  -10.2 iP1   21.81 0.05 PS1   
PS1-13or  56388.3   -9.0 iP1   21.75 0.07 PS1   
PS1-13or  56391.3   -7.8 iP1   21.84 0.07 PS1   
PS1-13or  56393.4   -7.0 iP1   21.65 0.04 PS1   
PS1-13or  56396.4   -5.8 iP1   21.77 0.07 PS1   
PS1-13or  56399.3   -4.6 iP1   21.72 0.06 PS1   
PS1-13or  56411.4    0.2 iP1   21.66 0.16 PS1   
PS1-13or  56414.3    1.3 iP1   21.82 0.05 PS1   
PS1-13or  56417.3    2.5 iP1   21.75 0.04 PS1   
PS1-13or  56422.3    4.5 iP1   21.78 0.04 PS1   
PS1-13or  56631.6   87.6 iP1  >24.46      PS1   
PS1-13or  56638.6   90.3 iP1  >24.38      PS1   
PS1-13or  56656.6   97.5 iP1  >23.98      PS1   
PS1-13or  56658.5   98.2 iP1  >24.15      PS1   
PS1-13or  56661.6   99.5 iP1  >24.06      PS1   
PS1-13or  56668.5  102.2 iP1  >24.03      PS1   
PS1-13or  56683.6  108.2 iP1  >24.23      PS1   
PS1-13or  56262.6  -58.9 zP1  >22.61      PS1   
PS1-13or  56313.6  -38.7 zP1  >23.75      PS1   
PS1-13or  56324.6  -34.3 zP1  >23.22      PS1   
PS1-13or  56333.5  -30.7 zP1   23.03 0.20 PS1   
PS1-13or  56335.5  -30.0 zP1   23.02 0.21 PS1   
PS1-13or  56338.5  -28.7 zP1  >23.30      PS1   
PS1-13or  56351.4  -23.7 zP1   22.55 0.16 PS1   
PS1-13or  56353.3  -22.9 zP1   22.47 0.19 PS1   
PS1-13or  56356.4  -21.7 zP1   22.20 0.11 PS1   
PS1-13or  56359.4  -20.5 zP1   22.08 0.15 PS1   
PS1-13or  56370.3  -16.1 zP1   22.07 0.08 PS1   
PS1-13or  56381.4  -11.7 zP1  >21.67      PS1   
PS1-13or  56383.3  -11.0 zP1   22.02 0.11 PS1   
PS1-13or  56389.4   -8.6 zP1   21.90 0.10 PS1   
PS1-13or  56392.3   -7.4 zP1   21.81 0.08 PS1   
PS1-13or  56397.3   -5.4 zP1   21.72 0.13 PS1   
PS1-13or  56400.3   -4.2 zP1   21.76 0.11 PS1   
PS1-13or  56410.3   -0.3 zP1   21.73 0.08 PS1   
PS1-13or  56415.3    1.7 zP1   21.75 0.08 PS1   
PS1-13or  56423.3    4.9 zP1   21.74 0.09 PS1   
PS1-13or  56618.6   82.4 zP1  >23.47      PS1   
PS1-13or  56624.6   84.8 zP1  >23.40      PS1   
PS1-13or  56629.6   86.8 zP1  >24.20      PS1   
PS1-13or  56632.6   88.0 zP1  >23.65      PS1   
PS1-13or  56637.6   89.9 zP1  >23.67      PS1   
PS1-13or  56643.6   92.3 zP1  >23.45      PS1   
PS1-13or  56657.6   97.9 zP1  >23.50      PS1   
PS1-13or  56659.6   98.7 zP1  >23.08      PS1   
PS1-13or  56662.6   99.9 zP1  >23.46      PS1   
PS1-13or  56667.7  101.9 zP1  >23.14      PS1   
PS1-13or  56681.5  107.4 zP1  >23.60      PS1   
PS1-13or  56754.3  136.2 zP1  >21.96      PS1   
PS1-11bam 55889.6   -2.5 gP1   22.80 0.17 PS1   
PS1-11bam 55892.5   -1.3 gP1  >23.98      PS1   
PS1-11bam 55895.6   -0.1 gP1   22.97 0.15 PS1   
PS1-11bam 55911.6    6.1 gP1  >23.19      PS1   
PS1-11bam 55947.4   20.1 gP1  >23.97      PS1   
PS1-11bam 55952.6   22.1 gP1  >23.88      PS1   
PS1-11bam 55955.3   23.1 gP1  >23.72      PS1   
PS1-11bam 55970.4   29.0 gP1  >23.77      PS1   
PS1-11bam 55978.3   32.1 gP1  >23.52      PS1   
PS1-11bam 55984.3   34.4 gP1  >23.87      PS1   
PS1-11bam 56000.4   40.7 gP1  >24.27      PS1   
PS1-11bam 56006.3   43.0 gP1  >23.62      PS1   
PS1-11bam 55888.5   -2.9 rP1   22.13 0.09 PS1   
PS1-11bam 55892.5   -1.3 rP1   22.14 0.07 PS1   
PS1-11bam 55895.6   -0.1 rP1   22.27 0.07 PS1   
PS1-11bam 55911.6    6.1 rP1   22.76 0.15 PS1   
PS1-11bam 55947.4   20.1 rP1   23.96 0.36 PS1   
PS1-11bam 55948.4   20.5 rP1  >23.56      PS1   
PS1-11bam 55952.6   22.1 rP1   23.77 0.21 PS1   
PS1-11bam 55955.3   23.2 rP1  >24.32      PS1   
PS1-11bam 55970.4   29.0 rP1  >24.00      PS1   
PS1-11bam 55984.3   34.5 rP1  >24.39      PS1   
PS1-11bam 56000.4   40.7 rP1  >24.07      PS1   
PS1-11bam 56006.4   43.0 rP1  >24.28      PS1   
PS1-11bam 55879.6   -6.4 iP1   22.05 0.06 PS1   
PS1-11bam 55885.6   -4.1 iP1   21.95 0.08 PS1   
PS1-11bam 55888.5   -2.9 iP1   21.90 0.06 PS1   
PS1-11bam 55890.6   -2.1 iP1   22.02 0.05 PS1   
PS1-11bam 55893.6   -0.9 iP1   21.97 0.05 PS1   
PS1-11bam 55900.6    1.8 iP1   22.15 0.06 PS1   
PS1-11bam 55915.4    7.6 iP1   21.89 0.24 PS1   
PS1-11bam 55939.5   17.0 iP1  >23.15      PS1   
PS1-11bam 55942.4   18.1 iP1   22.66 0.27 PS1   
PS1-11bam 55945.6   19.3 iP1   22.65 0.08 PS1   
PS1-11bam 55948.4   20.5 iP1   23.25 0.32 PS1   
PS1-11bam 55950.6   21.3 iP1   23.11 0.12 PS1   
PS1-11bam 55953.5   22.4 iP1   22.36 0.23 PS1   
PS1-11bam 55956.3   23.5 iP1   23.02 0.20 PS1   
PS1-11bam 55960.4   25.1 iP1   23.20 0.15 PS1   
PS1-11bam 55968.3   28.2 iP1   23.11 0.14 PS1   
PS1-11bam 55979.3   32.5 iP1  >23.39      PS1   
PS1-11bam 55985.3   34.8 iP1  >23.97      PS1   
PS1-11bam 55998.2   39.9 iP1  >23.22      PS1   
PS1-11bam 56015.3   46.5 iP1  >24.64      PS1   
PS1-11bam 55878.6   -6.8 zP1   22.26 0.09 PS1   
PS1-11bam 55883.6   -4.8 zP1   21.89 0.22 PS1   
PS1-11bam 55889.6   -2.5 zP1   22.21 0.10 PS1   
PS1-11bam 55891.5   -1.7 zP1   22.07 0.09 PS1   
PS1-11bam 55894.5   -0.5 zP1   21.91 0.03 PS1   
PS1-11bam 55897.6    0.7 zP1   22.26 0.11 PS1   
PS1-11bam 55899.6    1.4 zP1   22.07 0.13 PS1   
PS1-11bam 55901.6    2.2 zP1   22.08 0.09 PS1   
PS1-11bam 55910.6    5.7 zP1   22.23 0.13 PS1   
PS1-11bam 55913.5    6.9 zP1   22.17 0.18 PS1   
PS1-11bam 55929.4   13.0 zP1   22.61 0.16 PS1   
PS1-11bam 55931.6   13.9 zP1   22.52 0.21 PS1   
PS1-11bam 55940.5   17.4 zP1   22.63 0.14 PS1   
PS1-11bam 55946.6   19.7 zP1  >22.77      PS1   
PS1-11bam 55951.6   21.7 zP1   22.89 0.32 PS1   
PS1-11bam 55954.4   22.8 zP1  >22.93      PS1   
PS1-11bam 55957.4   23.9 zP1   23.01 0.16 PS1   
PS1-11bam 55959.5   24.8 zP1   22.34 0.28 PS1   
PS1-11bam 55961.3   25.5 zP1  >23.56      PS1   
PS1-11bam 55967.5   27.9 zP1   23.41 0.29 PS1   
PS1-11bam 55969.5   28.7 zP1   23.27 0.29 PS1   
PS1-11bam 55972.3   29.8 zP1   23.46 0.25 PS1   
PS1-11bam 55978.3   32.1 zP1  >22.73      PS1   
PS1-11bam 55983.3   34.1 zP1  >23.59      PS1   
PS1-11bam 55997.3   39.5 zP1  >23.46      PS1   
PS1-11bam 55999.3   40.3 zP1  >22.87      PS1   
PS1-11bam 56002.3   41.4 zP1  >23.11      PS1   
PS1-11bam 56005.3   42.6 zP1  >23.83      PS1   
PS1-11bam 56016.3   46.9 zP1  >22.89      PS1   
PS1-11bam 56047.3   59.0 zP1  >22.97      PS1   
PS1-11bam 56049.3   59.8 zP1  >23.39      PS1   
PS1-11bam 56055.3   62.1 zP1  >22.53      PS1   
PS1-11bam 56056.3   62.5 zP1  >22.51      PS1   
PS1-12bmy 56206.5   -8.8 gP1  >23.70      PS1   
PS1-12bmy 56209.5   -7.6 gP1  >23.96      PS1   
PS1-12bmy 56214.5   -5.7 gP1  >23.45      PS1   
PS1-12bmy 56217.5   -4.5 gP1  >23.78      PS1   
PS1-12bmy 56220.5   -3.4 gP1  >23.00      PS1   
PS1-12bmy 56235.4    2.4 gP1  >23.45      PS1   
PS1-12bmy 56238.4    3.6 gP1  >23.17      PS1   
PS1-12bmy 56268.4   15.2 gP1  >24.08      PS1   
PS1-12bmy 56271.4   16.4 gP1  >23.93      PS1   
PS1-12bmy 56309.2   31.1 gP1  >23.57      PS1   
PS1-12bmy 56206.6   -8.8 rP1   22.94 0.18 PS1   
PS1-12bmy 56209.5   -7.6 rP1   23.02 0.17 PS1   
PS1-12bmy 56213.5   -6.1 rP1  >23.32      PS1   
PS1-12bmy 56217.5   -4.5 rP1   22.99 0.22 PS1   
PS1-12bmy 56220.5   -3.4 rP1  >23.84      PS1   
PS1-12bmy 56235.5    2.4 rP1   23.73 0.31 PS1   
PS1-12bmy 56238.4    3.6 rP1  >22.84      PS1   
PS1-12bmy 56242.4    5.2 rP1   23.39 0.34 PS1   
PS1-12bmy 56268.4   15.2 rP1  >23.81      PS1   
PS1-12bmy 56271.4   16.4 rP1  >24.05      PS1   
PS1-12bmy 56302.3   28.4 rP1  >23.94      PS1   
PS1-12bmy 56309.3   31.1 rP1  >23.44      PS1   
PS1-12bmy 56344.2   44.7 rP1  >22.23      PS1   
PS1-12bmy 56204.5   -9.6 iP1   22.15 0.08 PS1   
PS1-12bmy 56207.6   -8.4 iP1   22.49 0.09 PS1   
PS1-12bmy 56210.5   -7.2 iP1   22.32 0.05 PS1   
PS1-12bmy 56213.5   -6.1 iP1   22.64 0.15 PS1   
PS1-12bmy 56215.5   -5.3 iP1   22.47 0.17 PS1   
PS1-12bmy 56218.5   -4.1 iP1   22.40 0.06 PS1   
PS1-12bmy 56221.5   -3.0 iP1   22.48 0.09 PS1   
PS1-12bmy 56233.5    1.7 iP1   22.76 0.15 PS1   
PS1-12bmy 56236.4    2.8 iP1   22.63 0.09 PS1   
PS1-12bmy 56239.5    4.0 iP1   22.58 0.14 PS1   
PS1-12bmy 56242.4    5.2 iP1   22.84 0.18 PS1   
PS1-12bmy 56284.3   21.5 iP1   23.48 0.23 PS1   
PS1-12bmy 56293.3   24.9 iP1  >23.11      PS1   
PS1-12bmy 56299.3   27.3 iP1  >23.66      PS1   
PS1-12bmy 56302.3   28.4 iP1  >23.74      PS1   
PS1-12bmy 56310.3   31.5 iP1   23.97 0.28 PS1   
PS1-12bmy 56314.2   33.1 iP1  >22.81      PS1   
PS1-12bmy 56205.5   -9.2 zP1   22.31 0.15 PS1   
PS1-12bmy 56208.6   -8.0 zP1   22.23 0.15 PS1   
PS1-12bmy 56211.5   -6.9 zP1   22.19 0.12 PS1   
PS1-12bmy 56214.5   -5.7 zP1   22.45 0.21 PS1   
PS1-12bmy 56216.5   -4.9 zP1   22.03 0.17 PS1   
PS1-12bmy 56219.5   -3.8 zP1   22.19 0.12 PS1   
PS1-12bmy 56222.5   -2.6 zP1   22.24 0.14 PS1   
PS1-12bmy 56226.5   -1.0 zP1   22.31 0.14 PS1   
PS1-12bmy 56229.5    0.1 zP1   22.51 0.23 PS1   
PS1-12bmy 56232.5    1.3 zP1   22.62 0.23 PS1   
PS1-12bmy 56234.4    2.1 zP1   22.38 0.09 PS1   
PS1-12bmy 56251.4    8.7 zP1  >21.74      PS1   
PS1-12bmy 56259.4   11.7 zP1  >22.60      PS1   
PS1-12bmy 56262.4   12.9 zP1   22.31 0.20 PS1   
PS1-12bmy 56283.3   21.1 zP1  >23.16      PS1   
PS1-12bmy 56289.3   23.4 zP1   23.16 0.30 PS1   
PS1-12bmy 56292.3   24.5 zP1   22.95 0.29 PS1   
PS1-12bmy 56300.3   27.6 zP1   23.13 0.26 PS1   
PS1-12bmy 56303.3   28.8 zP1  >22.37      PS1   
PS1-12bmy 56308.2   30.7 zP1   23.22 0.33 PS1   
PS1-12bmy 56311.3   31.9 zP1  >22.75      PS1   
PS1-12bmy 56315.3   33.5 zP1  >22.58      PS1   
PS1-12bmy 56351.2   47.5 zP1  >23.01      PS1   
PS1-12bmy 56353.2   48.2 zP1  >21.76      PS1   

